Least squares estimation in nonstationary nonlinear cohort panels with learning from experience

We discuss techniques of estimation and inference for nonstationary nonlinear cohort panels with learning from experience, showing, inter alia, the consistency and asymptotic normality of the nonlinear least squares estimator used in empirical practice. Potential pitfalls for hypothesis testing are identified and solutions proposed. Monte Carlo simulations verify the properties of the estimator and corresponding test statistics in finite samples, while an application to a panel of survey expectations demonstrates the usefulness of the theory developed.

==> figure1_new.txt <==
X a.2529	a.3034	a.3539	a.6064	a.6569	a.7074	Y	Z
1	0.007814741	0.008492981	0.010715246	-0.012694039	-0.008343352	-0.013112642	0.009007656	-0.011383344
2	0.002727642	0.009638133	0.007688878	-0.006018186	-0.022517273	-0.018092361	0.006684884	-0.015542607
3	0.004582209	0.00462679	0.00030851	0.009572677	-0.01961577	-0.02397113	0.003172503	-0.011338074
4	0.004602897	0.009022766	0.008297885	-0.00541097	-0.014483151	-0.015375699	0.00730785	-0.011756607
5	0.002827347	0.010026433	0.007106128	-0.002880728	-0.012349793	-0.019168238	0.006653303	-0.011466253
6	0.002358714	0.010793493	0.006540808	-0.005528525	-0.010765465	-0.014134063	0.006564338	-0.010142684
7	0.003039064	0.012281676	0.011029838	-0.008647055	-0.010755074	-0.01189222	0.008783526	-0.01043145
8	0.004374417	0.013020896	0.008710288	-0.011262293	-0.012363759	-0.017095059	0.008701867	-0.013573703
9	0.004589799	0.013319151	0.011165089	-0.013816601	-0.014052363	-0.019502153	0.009691346	-0.015790372
10	0.009349259	0.011256164	0.010919525	-0.007054961	-0.018339412	-0.025264896	0.010508316	-0.016886423
11	0.011831094	0.011046387	0.012929989	-0.0097608	-0.015278723	-0.028806027	0.011935823	-0.017948517
12	0.011349042	0.009858338	0.018262315	-0.00881507	-0.013994921	-0.024883486	0.013156565	-0.015897825
13	0.014971875	0.009286989	0.021528261	-0.010577978	-0.017383874	-0.022032888	0.015262375	-0.016664913
14	0.013322036	0.012363019	0.023856276	-0.019906425	-0.009942244	-0.02011623	0.016513777	-0.016654966
15	0.009988205	0.016483424	0.018789537	-0.02429445	-0.012053694	-0.013634128	0.015087055	-0.016660757
16	0.009224415	0.018944681	0.017157915	-0.025470516	-0.017950494	-0.012183446	0.015109004	-0.018534819
17	0.006938628	0.022256265	0.010886363	-0.023765989	-0.01933329	-0.00782368	0.013360419	-0.01697432
18	0.006264585	0.024560708	0.010729579	-0.019478176	-0.022366304	-0.00897766	0.013851624	-0.016940713
19	0.007339201	0.020414706	0.011419932	-0.015745212	-0.020657519	-0.009681934	0.013057946	-0.015361555
20	0.00969157	0.019037069	0.01227492	-0.012931846	-0.019824229	-0.008375657	0.013667853	-0.013710577
21	0.007637942	0.015690755	0.013792301	-0.009051868	-0.013399232	-0.012205946	0.012373666	-0.011552349
22	0.007132159	0.011311059	0.013030072	-0.010087953	-0.014063583	-0.009135517	0.010491097	-0.011095684
23	0.007160735	0.008569741	0.013587977	-0.007130686	-0.010504404	-0.008346063	0.009772818	-0.008660384
24	0.006740764	0.006296758	0.008746246	-0.005033612	-0.003571288	-0.011808355	0.007261256	-0.006804419
25	0.006613126	0.004251092	0.007728235	-0.007952683	-0.00061814	-0.005587423	0.006197484	-0.004719415
26	0.006555805	0.00309627	0.006818282	-0.007528711	0.003727317	-0.004809942	0.005490119	-0.002870445
27	0.003959439	0.004370088	0.005682335	-0.006804863	0.002338398	-0.008042138	0.004670621	-0.004169534
28	0.003541026	0.001999809	0.009152534	-0.010069949	-0.002371621	-0.005150063	0.00489779	-0.005863878
29	0.004613716	0.001826314	0.007883217	-0.010512776	-0.005229334	-0.0051622	0.004774416	-0.006968103
30	0.003472924	0.001078233	0.010076906	-0.010763966	-0.006893423	-0.005999756	0.004876021	-0.007885715
31	0.005589441	-0.00010566	0.010900157	-0.010977393	-0.006653883	-0.004495858	0.005461313	-0.007375712
32	0.007306087	0.002573746	0.006344228	-0.009013861	-0.004740847	-0.005920729	0.00540802	-0.006558479
33	0.006578203	0.002255002	0.008266271	-0.007809866	-0.004499945	-0.010137922	0.005699825	-0.007482578
34	0.004809935	0.005115417	0.003709765	-0.003627396	-0.001559721	-0.010813117	0.004545039	-0.005333411
35	0.002729178	0.006685456	0.00203431	-0.005625757	0.00094566	-0.009140333	0.003816315	-0.00460681
36	0.001096246	0.006644139	0.001711766	-0.003882035	0.005738893	-0.009566809	0.003150717	-0.002569984
37	0.001731043	0.007675729	0.001543591	-0.004404769	0.004556335	-0.004873131	0.003650121	-0.001573855
38	0.00384403	0.006401808	0.003065066	-0.008040953	0.005422602	-0.000672665	0.004436968	-0.001097005
39	0.005860426	0.004672851	0.002518973	-0.007556584	0.002934061	-0.000165642	0.00435075	-0.001596055
40	0.006097355	0.002744887	0.003126753	-0.010710098	-0.000444291	0.000572381	0.003989665	-0.003527336
41	0.004446839	0.003290154	0.002193575	-0.009295131	-0.001805295	0.002971155	0.003310189	-0.002709757
42	0.001739005	0.003043738	-0.000831392	-0.00507051	-0.005188015	0.004659176	0.001317117	-0.00186645
43	0.005675164	0.002805839	-0.001829782	-0.006408954	-0.005343477	0.004731185	0.002217074	-0.002340416
44	0.002088963	0.002902137	-0.002509733	-0.00468832	-0.004113756	0.004031433	0.000827122	-0.001590215
45	0.005892661	0.002421861	-0.004065144	-0.006586872	0.001680287	0.002154988	0.001416459	-0.000917199
46	0.005440627	5.9303E-05	0.000771007	-0.007221913	0.001211481	-0.003569772	0.002090313	-0.003193401
47	0.000230742	0.00089722	0.00071782	-0.002882165	-4.25199E-05	-0.001849549	0.000615261	-0.001591411
48	0.001890703	0.000311172	0.002582497	-0.002935188	0.001452472	-0.002839547	0.001594791	-0.001440754
49	0.00070017	-0.000652551	0.003879897	0.00168941	-0.003022607	-0.003979457	0.001309172	-0.001770885
50	0.002215056	-0.00077494	0.003497782	0.000265738	0.004302264	-0.002360336	0.001645966	0.000735889
51	0.003644872	-0.000574923	0.007780909	-0.002824612	0.001216511	-0.007361888	0.003616952	-0.002989996
52	0.002909359	0.002601945	0.008230591	-0.002270106	-0.001925304	-0.004757803	0.004580632	-0.002984404
53	0.003552896	0.004429413	0.010252003	-0.004953646	-0.004354918	-0.008140922	0.006078104	-0.005816495
54	0.004275888	0.007647702	0.009181836	-0.004906507	-0.010024591	-0.011406778	0.007035142	-0.008779292
55	0.002082002	0.008570445	0.008195186	-0.001108737	-0.009357916	-0.00927069	0.006282545	-0.006579115
56	0.000997409	0.004848896	0.004167134	0.00217263	-0.008754406	-0.008165662	0.003337813	-0.004915813
57	-0.001761745	0.006160231	0.001903317	0.001600944	-0.005873791	-0.007441525	0.002100601	-0.003904791
58	-0.000562319	0.002890918	0.001249801	-0.00112874	-0.002594493	-0.002424859	0.0011928	-0.002049364
59	-0.001110571	0.002605652	0.001117072	-0.001253599	0.002202651	-0.004249816	0.000870718	-0.001100255
60	-0.000582812	0.003812238	0.008551501	-0.001175427	-0.000132289	-0.005453828	0.003926976	-0.002253848
61	-0.000357433	-0.000929319	0.008591666	-0.002733111	-0.003051191	-0.000364905	0.002434971	-0.002049736
62	-0.00129488	0.000335322	0.008805854	0.002622152	-0.005572319	-0.005255547	0.002615432	-0.002735238
63	-0.000128451	0.001024195	0.006097816	0.00603084	-0.009275199	-0.00331258	0.002331187	-0.002185646
64	0.000888867	0.000326385	0.000764878	0.004785984	-0.006550615	-0.003278186	0.000660043	-0.001680939
65	0.002342043	0.002018722	0.00144145	0.008525843	-0.003080054	-0.007731965	0.001934072	-0.000762059
66	0.002644587	0.002294344	0.000774613	0.007114299	-0.00493291	-0.004614571	0.001904515	-0.000811061
67	0.003631933	0.001305256	0.000621481	-0.001001159	-0.003920749	-0.005409828	0.00185289	-0.003443912
68	0.00260441	0.001507556	0.000198664	0.00172761	-0.005512044	-0.00519548	0.001436877	-0.002993305
69	0.003670591	0.000795929	1.14572E-05	-0.000137958	-0.006487414	0.000405919	0.001492659	-0.002073151
70	0.004100824	0.000477311	0.001354517	-0.002168618	-0.006978591	0.003409723	0.00197755	-0.001912495
71	0.001860114	-0.000904789	0.003582134	0.000346541	-0.002624217	0.006398536	0.001512486	0.00137362
72	0.002674589	-0.000700682	0.004702712	-0.000634845	-0.000678771	0.007117284	0.002225539	0.001934556
73	-0.001019858	-0.000284602	0.003356226	0.00151498	-0.001400484	0.002754662	0.000683922	0.000956386
74	-0.00353221	-0.001450726	0.002890201	0.003604171	-0.000569296	0.0032105	-0.000697578	0.002081792
75	-0.003412455	0.000165709	0.00431298	0.000843055	-0.00362209	0.005943872	0.000355412	0.001054946
76	-0.00259804	0.000578398	0.004700069	-0.001257567	-0.003039441	0.002753526	0.000893476	-0.000514494
77	0.001440267	-0.001258639	0.004374809	-0.002357059	-0.002605113	0.005156864	0.001518813	6.4897E-05
78	0.003967392	-0.000811391	0.002236802	-0.00423613	-6.18964E-06	0.001378807	0.001797601	-0.000954504
79	0.005704406	-0.00256237	-0.000919475	0.001009027	-0.001033726	-0.001258834	0.000740854	-0.000427844
80	0.005207373	-0.003641506	-0.001980603	0.000255313	-0.001786525	0.002671453	-0.000138245	0.000380081
81	0.002920934	-0.002800956	-0.001088729	0.000809921	0.000405323	3.98132E-05	-0.000322917	0.000418353
82	0.001183847	-0.002420827	-0.000990844	0.004068539	-0.000799298	0.00058504	-0.000742608	0.00128476
83	3.51995E-05	-0.001307857	-0.000834848	0.002744205	0.001403419	-5.3628E-05	-0.000702502	0.001364666
84	0.000646662	-0.001497717	-0.000361444	0.002367436	0.001660215	-0.002343966	-0.000404167	0.000561228
85	0.000727561	-0.001328051	3.20291E-05	0.000881038	-0.000844159	-1.948E-05	-0.000189487	5.7995E-06
86	0.001245316	-0.001715369	1.78054E-05	-0.001808885	0.002020867	0.000790598	-0.000150749	0.000334193
87	0.003413282	-0.001328481	0.000147788	-0.003751901	0.000298323	0.00347415	0.000744196	6.85728E-06
88	0.002510029	-0.000371229	-0.000590339	-0.003853304	0.001844711	0.007932025	0.000516154	0.001974478
89	0.003079401	0.000338812	-0.000592967	-0.002201723	0.001894055	0.005834229	0.000941749	0.001842187
90	0.002921906	0.001625316	0.000988889	-0.001130009	-0.00036065	0.004892963	0.00184537	0.001134101
91	0.004220914	0.000307612	0.001318668	0.00040793	0.000223612	0.000815171	0.001949065	0.000482238
92	0.004400973	-0.000172808	0.000888611	0.002467949	0.00086451	-0.003815374	0.001705592	-0.000160972
93	0.003015572	-0.001898209	-0.001463838	0.003874069	0.000669372	-0.004610274	-0.000115491	-2.22776E-05
94	0.000842211	-0.004221325	-0.00183856	0.003147828	0.000492408	-0.002914086	-0.001739225	0.00024205
95	-0.002282209	-0.004458168	-0.000824399	0.004351745	-0.001119857	-0.003104781	-0.002521592	4.23688E-05
96	-0.003063447	-0.006497761	-0.000296809	0.004373263	-0.002594325	0.001467119	-0.003286006	0.001082019
97	-0.002582457	-0.004276119	0.001335873	0.003095843	0.000144155	0.002426147	-0.001840901	0.001888715
98	-0.000480367	-0.001932749	0.002009102	0.003852047	-2.33768E-05	-0.00159231	-0.000134671	0.000745453
99	0.000612066	-0.003239744	0.00136047	0.00067625	0.00186653	0.000557408	-0.000422403	0.001033396
100	0.001807549	-0.002522674	0.001569786	5.82561E-05	0.001483606	-0.000763466	0.000284887	0.000259465
101	0.001637565	-0.00292819	0.000540725	-0.002400476	0.000384962	0.00202339	-0.000249966	2.62517E-06
102	0.000679496	-0.004150305	0.000102311	-0.001788204	-0.00052067	0.005389369	-0.001122833	0.001026832
103	-0.00120192	-0.003257528	-0.000185413	0.000855037	-0.000146512	0.005959326	-0.001548287	0.002222617
104	-0.00269372	-0.003104684	8.68179E-05	0.001603239	0.000877792	0.003425591	-0.001903862	0.001968874
105	-0.003695579	-0.004354588	0.002758503	0.00262171	0.000138161	0.002771703	-0.001763888	0.001843858
106	-0.002958887	-0.005533385	0.001482195	0.002969812	0.000844027	0.001649836	-0.002336692	0.001821225
107	-0.001717562	-0.004730392	-0.000439292	0.001917285	-0.001687188	0.000571512	-0.002295748	0.000267203
108	-0.000678415	-0.004472812	-0.002290166	-0.000280119	-0.003624771	0.003129533	-0.002480464	-0.000258452
109	-0.000563859	-0.00349861	-0.004341403	3.19843E-05	-0.002431066	0.003950704	-0.00280129	0.000517207
110	0.000455351	-0.002937265	-0.004124871	-0.001103084	-0.004023738	0.004563685	-0.002202262	-0.000187712
111	-0.000706798	-0.004840372	-0.002984637	-0.001585519	0.000210169	0.004665551	-0.002843936	0.001096734
112	-0.002919369	-0.005509564	-0.002873573	0.000925114	0.002524135	0.003322884	-0.003767502	0.002257378
113	-0.003126518	-0.005674178	-0.002094001	0.001017526	0.003756462	0.001044326	-0.003631566	0.001939438
114	-0.006195152	-0.006126915	-0.00161938	0.001518223	0.005830247	0.000656057	-0.004647149	0.002668176
115	-0.008190011	-0.004393904	-0.002046425	0.003128465	0.00358222	0.001620629	-0.00487678	0.002777105
116	-0.005683642	-0.00203926	-0.002525398	0.001031819	0.001775917	0.002418369	-0.0034161	0.001742035
117	-0.00429005	-0.001079293	-0.003281765	0.001664275	0.000120507	0.002658706	-0.002883702	0.001481163
118	-0.001033879	-0.00030799	-0.003153833	-0.000117602	-0.001251031	0.003477032	-0.001498567	0.0007028
119	0.003521385	-0.001724287	-0.00265668	-5.99552E-05	-0.000601073	0.001930325	-0.000286527	0.000423099
120	-0.000243579	-0.003118425	0.000408401	-2.73188E-05	0.00061628	0.003809681	-0.000984534	0.001466214
121	-0.001688584	-0.006084979	0.001255723	0.001432229	0.000125785	0.003913203	-0.002172614	0.001823739
122	0.001116122	-0.005032969	0.001951806	0.002190874	0.000585518	0.002468221	-0.000655014	0.001748204
123	-0.00419789	-0.003423534	0.004801382	0.002857849	0.000675968	0.002057461	-0.000940014	0.001863759
124	-0.001760737	-0.001691391	0.007122793	0.004765768	0.002116034	-0.002046952	0.001223555	0.001611616
125	0.000560199	0.002939353	0.005451425	0.002634694	0.003311133	-0.002967285	0.002983659	0.000992847
126	-0.005676325	0.002151016	0.00211729	0.003627832	0.005200727	-0.000374644	-0.00046934	0.002817972
127	-0.003049884	0.003008366	-0.000613648	0.00223582	0.005394231	0.001004618	-0.000218389	0.002878223
128	-0.00318656	0.003259774	-0.004863455	0.00031849	0.003222384	0.003839099	-0.001596747	0.002459991
129	-0.001256559	-5.766E-05	-0.004857813	0.000434735	0.002212382	0.00792038	-0.002057344	0.003522499
130	0.00402563	-0.003058946	-0.004720397	-2.01347E-05	-0.000567549	0.009910137	-0.001251237	0.003107485
131	0.003584968	-0.002791356	-0.005222349	0.00030271	-0.00023258	0.011195912	-0.001476246	0.003755347
132	0.003837068	-0.005880231	-0.005114058	0.001426931	0.001473515	0.012141145	-0.00238574	0.005013863
133	0.001178788	-0.006477108	-0.003636766	0.000527256	0.003467534	0.010545819	-0.002978362	0.004846869
134	-0.002380729	-0.004423789	-0.001565116	0.001007417	0.004017117	0.007766965	-0.002789878	0.004263833
135	0.000451569	-0.004590511	-0.005326421	0.000921152	0.003015104	0.004927349	-0.003155121	0.002954535
136	0.001154864	-0.002405999	-0.002427022	-0.000846042	0.001332741	0.002777256	-0.001226052	0.001087985
137	7.06228E-05	5.06328E-05	-0.004597006	0.000676255	0.000904396	0.001464005	-0.001491917	0.001014886
138	-0.0034071	0.001969993	-0.004558415	0.000356641	0.001080491	0.001775254	-0.001998507	0.001070795
139	-0.007550196	0.001386037	-0.000541114	0.000445423	0.00081351	0.002778519	-0.002235091	0.001345817
140	-0.004658402	0.001497946	-0.004872159	0.000819174	0.000499891	0.003556184	-0.002677538	0.001625083
141	-0.003202689	-0.001314069	-0.003604921	-0.000689363	-0.000297554	0.002831479	-0.002707226	0.000614854
142	0.0010211	-0.004332653	-0.00418335	-0.001563017	0.001465136	0.002585228	-0.002498301	0.000829116
143	0.000521588	-0.006002351	-0.005962007	-0.001343157	0.003760293	0.00335974	-0.003814257	0.001925625
144	-0.002680786	-0.005497074	-0.00415745	-0.001044268	0.0026597	0.002671602	-0.00411177	0.001429011
145	-0.004494983	-0.006086298	-0.005499772	-0.000870406	0.002922658	0.005717904	-0.005360351	0.002590052
146	-0.0050196	-0.006322383	-0.004371328	-0.000925735	0.00268091	0.005558266	-0.00523777	0.002437814
147	-0.003279073	-0.00488228	-0.003073968	-0.000972927	0.001078055	0.00658168	-0.003745107	0.002228936
148	-0.003422956	-0.006865899	-0.001845754	0.000620728	0.002789178	0.006642609	-0.004044869	0.003350838
149	-0.003687358	-0.005996712	-0.000544322	0.001100434	0.003688284	0.005044942	-0.003409464	0.003277887
150	-0.003674191	-0.004848385	-0.001515256	0.003302826	0.003182958	0.004760625	-0.003345944	0.003748803
151	-0.0020089	-0.006600345	-0.001435459	0.005467928	0.001828895	0.001975728	-0.003348235	0.00309085
152	-0.000892746	-0.007498126	-0.004328602	0.005252668	0.003260562	0.001254863	-0.004239825	0.003256031
153	-0.001291158	-0.007310242	-0.003584714	0.006813326	0.001684165	0.00044067	-0.004062038	0.002979387
154	-0.002255824	-0.006187396	-0.002999542	0.005891627	0.001119838	0.000899296	-0.003814254	0.00263692
155	-0.0023014	-0.004027475	-0.002618442	0.002502077	0.001806662	0.001264001	-0.002982439	0.00185758
156	-0.003566589	-0.002969907	-0.000890873	0.002803136	0.00173083	0.001034774	-0.00247579	0.001856247
157	-0.000945616	-0.001383959	-0.001344338	0.001309987	0.002025935	0.000215231	-0.001224637	0.001183718
158	0.000388846	-0.000518167	-0.001989883	0.000475921	0.002426422	-7.98857E-05	-0.000706401	0.000940819
159	0.001196405	-0.001080562	-0.001495404	0.001217746	0.001764543	1.60396E-05	-0.000459853	0.000999443
160	0.001381383	-0.000282335	-0.002203839	0.001327171	0.000633541	0.001436778	-0.000368264	0.001132497
161	0.000221345	-0.000942073	-0.001649683	0.002003218	0.001332341	0.002560351	-0.000790137	0.001965303
162	0.000684102	-0.001853259	-0.001582281	0.002459032	0.001575706	0.002305915	-0.000917146	0.002113551
163	-0.001190237	-0.001423468	-0.002496569	0.003586219	0.00209488	0.002585823	-0.001703425	0.00275564
164	-0.000293129	0.000141961	-0.000901477	0.002137934	0.002337016	0.00036937	-0.000350882	0.001614773
165	-0.001866337	0.001361717	-0.000670155	0.001886293	0.002148188	-0.000598546	-0.000391592	0.001145312
166	-0.00292372	0.001367279	-0.000102923	0.002632571	0.00208987	-0.001554885	-0.000553121	0.001055852
167	-0.002615952	-0.000455547	0.000463228	0.001606831	0.002980583	-0.000285185	-0.000869424	0.001434077
168	-0.004580302	-0.001352808	-0.000902812	0.002493343	0.002934821	0.001883294	-0.002278641	0.002437153
169	-0.002074943	-0.003236458	-0.0010422	0.00266315	0.001704181	0.001480017	-0.002117867	0.001949116
170	-0.002018978	-0.004514312	-0.002610751	0.003200296	-0.000436556	0.003192785	-0.003048014	0.001985508
171	-0.001079767	-0.003246897	-0.003590547	0.003197381	-0.000571748	0.003325511	-0.00263907	0.001983715
172	-0.00147986	-0.004070459	-0.003896712	0.003173612	-0.000350167	0.002827651	-0.00314901	0.001883699
173	-0.00242906	-0.003598568	-0.004989494	0.00243044	0.000951899	0.002549029	-0.003672374	0.001977123
174	-0.005315119	-0.002738561	-0.004497279	0.002898504	0.005290785	0.001575746	-0.004183653	0.003255012
175	-0.006775999	-0.006839705	-0.006161403	0.003379632	0.009009385	-0.000409085	-0.006592369	0.003993311
176	-0.007573901	-0.007698183	-0.003449914	0.002411306	0.005816912	0.000693609	-0.006240666	0.002973942
177	-0.010176081	-0.006327278	-0.002829173	0.004456616	0.004423481	-0.000712282	-0.006444177	0.002722605
178	-0.005291034	-0.007463207	-0.005648981	0.001783124	0.00339881	0.000724094	-0.006134407	0.001968676
179	-0.006639025	-0.002846649	-0.00221729	0.003616837	-0.0009471	-0.000686163	-0.003900988	0.000661191
180	-0.008417842	-0.000708159	-0.004844708	0.003716209	0.001426251	-0.002626695	-0.004656903	0.000838588
181	-0.008337957	-0.004871917	-0.004930456	0.00118537	0.00487	-0.003316105	-0.006046777	0.000913088
182	-0.01220637	-0.000187014	0.000262636	0.002750551	0.001375944	-0.006756217	-0.004043583	-0.000876574
183	-0.01086198	-0.000295721	0.003949397	-0.003726079	0.000373881	-0.005112872	-0.002402768	-0.00282169


==> power.txt <==
"gamma" "pgamma" "pbeta" "pF"
0.51 1 0.950147012113164 1
0.511 1 0.931254250534404 1
0.512 1 0.910684514781235 1
0.513 1 0.88905685371369 1
0.514 1 0.86688247772674 1
0.515 1 0.844563423772161 1
0.516 1 0.822404185132142 1
0.517 1 0.800627738608209 1
0.518 1 0.779391673585722 1
0.519 1 0.758802560200181 1
0.52 1 0.738927965558897 1
0.521 1 0.719806134729445 1
0.522 1 0.70145360593209 1
0.523 1 0.683871103773885 1
0.524 1 0.667048046153946 1
0.525 1 0.650965959132535 1
0.526 1 0.635601043838987 1
0.527 1 0.620926091364393 1
0.528 1 0.606911899787132 1
0.529 1 0.593528313015104 1
0.53 1 0.580744973565455 1
0.531 1 0.568531859774221 1
0.532 1 0.556859661163651 1
0.533 1 0.545700032803448 1
0.534 1 0.535025759640486 1
0.535 1 0.524810854252569 1
0.536 1 0.515030605760865 1
0.537 1 0.505661593288155 1
0.538 1 0.496681674048561 1
0.539 1 0.488069953648211 1
0.54 1 0.479806744274307 1
0.541 1 0.471873515007042 1
0.542 1 0.464252837394384 1
0.543 1 0.456928328600345 1
0.544 1 0.449884593809454 1
0.545 1 0.443107169095528 1
0.546 1 0.436582465604979 1
0.547 1 0.430297715635838 1
0.548 1 0.42424092099236 1
0.549 1 0.418400803845189 1
0.55 1 0.412766760216517 1
0.551 1 0.407328816128766 1
0.552 1 0.402077586397174 1
0.553 1 0.397004236005534 1
0.554 1 0.392100443976168 1
0.555 1 0.387358369626752 1
0.556 1 0.382770621095325 1
0.557 1 0.378330226008992 1
0.558 1 0.37403060416985 1
0.559 1 0.369865542132559 1
0.56 1 0.365829169550897 1
0.561 1 0.361915937174902 1
0.562 1 0.358120596385393 1
0.563 1 0.35443818015842 1
0.564 1 0.350863985358196 1
0.565 1 0.347393556263221 1
0.566 1 0.344022669236366 1
0.567 1 0.340747318455664 1
0.568 1 0.337563702628244 1
0.569 1 0.334468212615362 1
0.57 1 0.331457419901659 1
0.571 1 0.328528065846665 1
0.572 1 0.325677051661201 1
0.573 1 0.322901429055581 1
0.574 1 0.320198391510556 1
0.575 1 0.317565266125643 1
0.576 1 0.314999506002951 1
0.577 1 0.312498683127801 1
0.578 1 0.310060481710393 1
0.579 1 0.307682691955521 1
0.58 1 0.305363204229831 1
0.581 1 0.303100003598478 0.999999999999998
0.582 1 0.300891164705137 0.999999999999991
0.583 1 0.298734846971346 0.999999999999963
0.584 1 0.296629290092939 0.999999999999861
0.585 1 0.294572809813028 0.999999999999506
0.586 1 0.292563793952519 0.999999999998359
0.587 0.999999999999999 0.290600698680589 0.999999999994877
0.588 0.999999999999996 0.288682045008838 0.999999999984908
0.589 0.999999999999986 0.286806415494048 0.999999999957897
0.59 0.999999999999953 0.284972451135594 0.999999999888413
0.591 0.999999999999853 0.283178848454569 0.999999999718197
0.592 0.999999999999564 0.281424356742629 0.999999999319972
0.593 0.999999999998775 0.279707775469437 0.999999998427868
0.594 0.999999999996712 0.27802795183839 0.99999999650948
0.595 0.99999999999156 0.276383778481039 0.999999992540317
0.596 0.999999999979228 0.274774191281311 0.999999984621821
0.597 0.999999999950867 0.273198167321266 0.999999969358522
0.598 0.999999999888078 0.271654722940698 0.999999940878475
0.599 0.999999999753983 0.270142911903433 0.999999889344659
0.6 0.999999999477215 0.268661823663677 0.999999798765579
0.601 0.999999998924174 0.267210581726219 0.99999964387416
0.602 0.999999997852512 0.265788342094716 0.999999385809288
0.603 0.999999995835565 0.264394291802702 0.999998966309308
0.604 0.999999992143204 0.26302764752229 0.999998300116632
0.605 0.999999985559242 0.261687654245914 0.999997265302644
0.606 0.999999974109136 0.260373584036738 0.99999569125623
0.607 0.999999954664316 0.259084734843668 0.999993344140136
0.608 0.999999922381327 0.257820429377156 0.999989909707244
0.609 0.999999869925513 0.25658001404226 0.99998497348161
0.61 0.999999786420613 0.255362857925622 0.99997799844217
0.611 0.999999656058259 0.254168351833258 0.999968300493574
0.612 0.999999456295447 0.252995907376275 0.999955022160008
0.613 0.99999915556473 0.251844956101758 0.999937105084598
0.614 0.999998710421567 0.250714948666312 0.99991326204919
0.615 0.999998062056978 0.249605354049847 0.999881949337787
0.616 0.999997132111658 0.248515658807386 0.999841340343869
0.617 0.999995817740419 0.247445366356775 0.999789301361333
0.618 0.999993985893195 0.246393996300345 0.999723370497583
0.619 0.999991466800641 0.245361083778668 0.999640740604342
0.62 0.999988046677868 0.244346178854674 0.999538247038972
0.621 0.999983459688369 0.243348845926486 0.999412360950434
0.622 0.999977379240447 0.242368663167461 0.999259188635545
0.623 0.999969408719249 0.241405221991977 0.999074477340286
0.624 0.999959071787508 0.240458126545622 0.998853627695928
0.625 0.999945802415778 0.2395269932185 0.998591712789189
0.626 0.999928934827179 0.238611450180463 0.998283503677877
0.627 0.999907693561123 0.237711136937129 0.997923500986173
0.628 0.999881183874323 0.236825703905625 0.997505972053431
0.629 0.999848382704839 0.235954812009051 0.997024992972354
0.63 0.999808130425647 0.235098132288718 0.996474494740604
0.631 0.999759123608001 0.234255345533261 0.995848312666533
0.632 0.999699909002075 0.233426141923798 0.995140238115819
0.633 0.99962887892327 0.232610220694322 0.994344071660927
0.634 0.999544268208036 0.23180728980659 0.993453676697976
0.635 0.999444152873842 0.23101706563879 0.99246303262344
0.636 0.999326450585161 0.23023927268732 0.991366286712928
0.637 0.999188922992041 0.229473643281045 0.990157803912589
0.638 0.999029179971242 0.228719917307429 0.988832213836614
0.639 0.9988446857631 0.22797784194998 0.987384454357983
0.64 0.998632766961338 0.227247171436469 0.985809811280253
0.641 0.998390622278898 0.226527666797414 0.984103953682245
0.642 0.998115333981459 0.22581909563435 0.982262964631826
0.643 0.997803880852198 0.225121231897427 0.980283367066659
0.644 0.997453152527235 0.224433855671912 0.978162144736629
0.645 0.997059965021287 0.223756752973171 0.9758967581926
0.646 0.996621077247774 0.223089715549759 0.973485155887876
0.647 0.996133208326794 0.222432540694239 0.970925780531173
0.648 0.995593055468217 0.221785031061384 0.968217570892472
0.649 0.994997312215207 0.221146994493436 0.965359959315586
0.65 0.994342686835717 0.220518243852094 0.962352865233604
0.651 0.993625920655345 0.219898596856951 0.95919668501604
0.652 0.992843806134149 0.219287875930073 0.955892278499848
0.653 0.991993204502013 0.218685908046477 0.952440952571271
0.654 0.991071062781493 0.218092524590223 0.948844442172537
0.655 0.990074430043296 0.217507561215902 0.945104889107464
0.656 0.989000472757121 0.216930857715271 0.941224819014121
0.657 0.987846489119094 0.21636225788882 0.937207116861582
0.658 0.986609922255997 0.215801609422059 0.933055001312483
0.659 0.985288372225596 0.215248763766335 0.928771998274335
0.66 0.983879606751175 0.214703576023971 0.924361913941143
0.661 0.982381570646621 0.214165904837557 0.91982880760362
0.662 0.980792393905861 0.213635612283226 0.915176964481753
0.663 0.979110398446806 0.213112563767734 0.910410868808277
0.664 0.977334103515152 0.212596627929196 0.905535177366272
0.665 0.975462229767215 0.212087676541337 0.900554693659053
0.666 0.973493702063432 0.211585584421095 0.895474342866042
0.667 0.971427651015084 0.211090229339462 0.890299147714864
0.668 0.969263413336316 0.210601491935412 0.885034205377537
0.669 0.967000531061505 0.210119255632808 0.879684665477659
0.67 0.964638749694641 0.209643406560167 0.874255709275938
0.671 0.96217801536257 0.209173833473158 0.868752530083468
0.672 0.959618471047853 0.208710427679738 0.863180314935718
0.673 0.956960451979717 0.208253082967824 0.857544227545458
0.674 0.954204480263093 0.207801695535386 0.851849392539594
0.675 0.951351258826334 0.207356163922886 0.84610088097323
0.676 0.948401664767812 0.206916388947959 0.840303697104111
0.677 0.945356742180438 0.206482273642258 0.83446276640177
0.678 0.942217694531242 0.206053723190379 0.828582924758324
0.679 0.938985876670705 0.205630644870779 0.822668908861578
0.68 0.935662786543508 0.205212947998628 0.816725347686095
0.681 0.932250056668975 0.204800543870502 0.810756755053828
0.682 0.92874944545575 0.204393345710864 0.804767523212856
0.683 0.925162828411271 0.203991268620266 0.798761917380572
0.684 0.921492189302439 0.203594229525192 0.792744071196186
0.685 0.91773961131963 0.203202147129503 0.786717983026684
0.686 0.913907268291851 0.202814941867409 0.780687513070176
0.687 0.909997415996586 0.202432535857925 0.774656381200908
0.688 0.906012383603547 0.20205485286074 0.76862816550102
0.689 0.901954565287413 0.201681818233475 0.76260630142523
0.69 0.897826412040579 0.201313358890245 0.756594081546148
0.691 0.893630423712987 0.200949403261512 0.750594655829594
0.692 0.889369141302433 0.200589881255164 0.744611032391229
0.693 0.885045139515124 0.200234724218773 0.738646078687888
0.694 0.880661019612955 0.199883864903014 0.732702523099196
0.695 0.876219402560781 0.199537237426173 0.726782956857281
0.696 0.871722922484075 0.199194777239732 0.7208898362848
0.697 0.867174220444592 0.198856421094977 0.715025485303723
0.698 0.862575938539196 0.198522107010606 0.709192098179755
0.699 0.857930714324695 0.198191774241289 0.703391742469514
0.7 0.853241175569459 0.197865363247164 0.697626362139913
0.701 0.848509935330701 0.197542815664217 0.69189778083135
0.702 0.84373958735466 0.197224074275537 0.686207705238521
0.703 0.838932701795359 0.196909082983402 0.680557728584685
0.704 0.83409182124638 0.196597786782173 0.674949334167279
0.705 0.829219457078871 0.196290131731965 0.669383898954575
0.706 0.824318086078071 0.195986064933084 0.66386269721503
0.707 0.819390147369752 0.195685534501175 0.658386904162534
0.708 0.814438039627319 0.195388489543097 0.652957599602557
0.709 0.809464118549682 0.195094880133461 0.647575771565558
0.71 0.804470694599606 0.194804657291842 0.642242319915613
0.711 0.799460030991854 0.19451777296062 0.636958059923428
0.712 0.79443434192023 0.194234179983446 0.631723725794261
0.713 0.789395791012398 0.1939538320843 0.626539974142352
0.714 0.784346490001369 0.193676683847132 0.62140738740464
0.715 0.779288497602421 0.193402690696061 0.616326477187429
0.716 0.774223818584373 0.193131808876119 0.611297687540708
0.717 0.769154403024167 0.192863995434513 0.60632139815556
0.718 0.764082145733923 0.192599208202408 0.601397927480963
0.719 0.759008885849791 0.192337405777187 0.596527535756941
0.72 0.753936406572181 0.192078547505207 0.591710427961682
0.721 0.748866435047234 0.191822593464995 0.586946756670831
0.722 0.743800642379649 0.191569504450914 0.582236624827692
0.723 0.738740643767341 0.19131924195725 0.577580088423544
0.724 0.733687998748707 0.19107176816272 0.572977159087715
0.725 0.72864421155364 0.190827045915394 0.568427806587435
0.726 0.723610731549764 0.190585038718012 0.563931961237829
0.727 0.718588953775756 0.190345710713676 0.559489516222719
0.728 0.713580219553952 0.190109026671926 0.555100329827169
0.729 0.708585817174821 0.189874951975165 0.550764227582924
0.73 0.703606982646255 0.189643452605445 0.546481004328132
0.731 0.698644900500961 0.189414495131584 0.542250426182874
0.732 0.693700704655641 0.189188046696618 0.538072232442193
0.733 0.68877547931595 0.188964075005566 0.533946137388452
0.734 0.6838702599216 0.188742548313513 0.52987183202492
0.735 0.678986034126291 0.18852343541399 0.525848985732618
0.736 0.6741237428075 0.188306705627645 0.521877247852468
0.737 0.669284281101434 0.188092328791202 0.517956249194891
0.738 0.664468499458812 0.18788027524669 0.514085603479011
0.739 0.659677204717385 0.187670515830944 0.510264908703647
0.74 0.654911161187426 0.187463021865368 0.506493748452294
0.741 0.650171091746655 0.187257765145939 0.502771693134304
0.742 0.645457678941362 0.187054717933472 0.499098301164457
0.743 0.640771566090723 0.186853852944112 0.495473120083105
0.744 0.636113358391516 0.186655143340059 0.491895687619061
0.745 0.63148362402072 0.186458562720525 0.488365532697366
0.746 0.626882895233657 0.186264085112898 0.484882176394033
0.747 0.622311669455538 0.186071684964133 0.481445132839847
0.748 0.617770410364498 0.185881337132333 0.478053910075243
0.749 0.613259548964345 0.185693016878547 0.474708010858249
0.75 0.608779484645457 0.18550669985875 0.471406933427435
0.751 0.604330586232387 0.185322362116023 0.468150172221754
0.752 0.59991319301692 0.185139980072912 0.464937218559121
0.753 0.595527615775438 0.184959530523966 0.461767561275512
0.754 0.591174137769605 0.184780990628456 0.458640687326332
0.755 0.586853015729494 0.184604337903256 0.455556082351718
0.756 0.582564480818397 0.184429550215895 0.452513231207431
0.757 0.578308739578673 0.18425660577777 0.44951161846289
0.758 0.57408597485808 0.184085483137511 0.446550728867888
0.759 0.569896346716135 0.183916161174501 0.443630047789453
0.76 0.56573999331013 0.183748619092549 0.44074906162028
0.761 0.561617031760519 0.183582836413699 0.437907258160087
0.762 0.557527558995455 0.183418792972185 0.435104126971227
0.763 0.553471652574319 0.183256468908522 0.432339159709805
0.764 0.549449371490174 0.183095844663731 0.42961185043353
0.765 0.545460756951092 0.182936900973691 0.426921695887457
0.766 0.541505833140385 0.182779618863623 0.424268195768746
0.767 0.537584607955815 0.182623979642687 0.42165085297152
0.768 0.533697073727878 0.182469964898713 0.419069173812828
0.769 0.529843207917338 0.182317556493037 0.416522668240732
0.77 0.526022973792163 0.182166736555456 0.414010850025433
0.771 0.52223632108412 0.182017487479295 0.41153323693436
0.772 0.518483186625243 0.181869791916578 0.409089350892072
0.773 0.514763494964457 0.18172363277331 0.406678718125808
0.774 0.511077158964663 0.181578993204856 0.404300869297468
0.775 0.507424080380574 0.181435856611423 0.401955339622781
0.776 0.50380415041765 0.181294206633641 0.399641668978374
0.777 0.50021725027247 0.181154027148238 0.397359401997432
0.778 0.496663251654899 0.181015302263803 0.395108088154603
0.779 0.493142017292421 0.180878016316649 0.392887281840758
0.78 0.489653401417003 0.180742153866759 0.390696542428221
0.781 0.486197250234898 0.180607699693813 0.388535434327009
0.782 0.482773402379746 0.180474638793309 0.38640352703264
0.783 0.479381689349391 0.18034295637276 0.384300395166002
0.784 0.476021935926795 0.180212637847971 0.382225618505786
0.785 0.472693960585456 0.180083668839395 0.380178782013929
0.786 0.469397575879724 0.179956035168568 0.378159475854518
0.787 0.466132588820407 0.179829722854609 0.376167295406563
0.788 0.462898801236078 0.179704718110804 0.374201841271042
0.789 0.459696010120456 0.179581007341253 0.372262719272584
0.79 0.456524007966281 0.179458577137588 0.37034954045616
0.791 0.453382583086032 0.179337414275761 0.368461921079102
0.792 0.450271519919906 0.17921750571289 0.366599482598783
0.793 0.447190599331421 0.179098838584181 0.364761851656265
0.794 0.444139598891009 0.178981400199902 0.362948660056181
0.795 0.441118293147985 0.178865178042421 0.361159544743145
0.796 0.438126453891234 0.178750159763312 0.35939414777494
0.797 0.435163850398986 0.178636333180503 0.357652116292723
0.798 0.432230249678019 0.178523686275497 0.35593310248848
0.799 0.429325416692636 0.178412207190641 0.35423676356995
0.8 0.426449114583748 0.178301884226447 0.352562761723224
0.801 0.423601104878392 0.178192705838975 0.35091076407321
0.802 0.420781147690006 0.178084660637256 0.349280442642145
0.803 0.417989001909774 0.177977737380778 0.347671474306338
0.804 0.415224425389336 0.177871924977013 0.346083540751292
0.805 0.412487175115186 0.177767212478992 0.34451632842537
0.806 0.40977700737502 0.177663589082938 0.342969528492144
0.807 0.407093677916342 0.17756104412593 0.341442836781561
0.808 0.40443694209758 0.177459567083623 0.339935953740069
0.809 0.401806555032006 0.177359147568009 0.338448584379794
0.81 0.399202271724702 0.177259775325222 0.336980438226921
0.811 0.396623847202835 0.177161440233382 0.335531229269346
0.812 0.394071036639484 0.177064132300483 0.334100675903723
0.813 0.391543595471259 0.176967841662323 0.332688500882001
0.814 0.38904127950995 0.176872558580469 0.331294431257517
0.815 0.386563845048421 0.176778273440265 0.329918198330756
0.816 0.384111048960978 0.176684976748875 0.328559537594829
0.817 0.38168264879842 0.176592659133362 0.32721818868076
0.818 0.379278402877972 0.176501311338808 0.325893895302638
0.819 0.376898070368312 0.176410924226463 0.324586405202706
0.82 0.374541411369866 0.176321488771934 0.323295470096432
0.821 0.372208186990587 0.176232996063403 0.322020845617633
0.822 0.36989815941736 0.176145437299883 0.320762291263691
0.823 0.367611091983243 0.1760588037895 0.319519570340911
0.824 0.365346749230688 0.175973086947817 0.318292449910067
0.825 0.363104896970921 0.175888278296175 0.317080700732178
0.826 0.360885302339629 0.175804369460076 0.315884097214543
0.827 0.358687733849113 0.175721352167591 0.314702417357083
0.828 0.356511961437041 0.175639218247798 0.313535442699006
0.829 0.354357756511969 0.175557959629245 0.312382958265841
0.83 0.352224891995733 0.175477568338446 0.311244752516858
0.831 0.350113142362872 0.175398036498403 0.310120617292899
0.832 0.348022283677196 0.17531935632715 0.309010347764643
0.833 0.345952093625629 0.17524152013633 0.307913742381337
0.834 0.343902351549428 0.175164520329793 0.306830602819991
0.835 0.341872838472926 0.17508834940222 0.305760733935073
0.836 0.339863337129869 0.175012999937773 0.304703943708705
0.837 0.337873631987488 0.174938464608766 0.303660043201388
0.838 0.335903509268379 0.174864736174363 0.302628846503256
0.839 0.333952756970316 0.174791807479296 0.301610170685873
0.84 0.332021164884069 0.174719671452608 0.300603835754588
0.841 0.330108524609331 0.174648321106418 0.299609664601451
0.842 0.328214629568841 0.174577749534701 0.298627482958697
0.843 0.32633927502078 0.174507949912103 0.297657119352808
0.844 0.324482258069525 0.174438915492764 0.296698405059156
0.845 0.32264337767485 0.174370639609164 0.295751174057229
0.846 0.320822434659624 0.174303115670996 0.294815262986445
0.847 0.319019231716101 0.17423633716405 0.29389051110256
0.848 0.317233573410865 0.174170297649119 0.292976760234665
0.849 0.315465266188486 0.17410499076093 0.292073854742781
0.85 0.313714118373967 0.174040410207078 0.291181641476038
0.851 0.311979940174034 0.173976549766998 0.290299969731463
0.852 0.310262543677323 0.173913403290936 0.289428691213344
0.853 0.308561742853539 0.173850964698952 0.288567659993197
0.854 0.306877353551616 0.17378922797993 0.287716732470312
0.855 0.305209193496958 0.173728187190611 0.286875767332901
0.856 0.303557082287779 0.173667836454635 0.286044625519808
0.857 0.301920841390624 0.173608169961611 0.285223170182822
0.858 0.300300294135089 0.173549181966189 0.284411266649551
0.859 0.298695265707801 0.173490866787156 0.283608782386876
0.86 0.297105583145692 0.173433218806546 0.282815586964971
0.861 0.295531075328608 0.173376232468761 0.282031552021894
0.862 0.293971572971298 0.173319902279714 0.281256551228727
0.863 0.292426908614816 0.173264222805973 0.280490460255279
0.864 0.290896916617361 0.173209188673938 0.279733156736332
0.865 0.289381433144618 0.173154794569011 0.278984520238439
0.866 0.287880296159594 0.173101035234796 0.278244432227251
0.867 0.28639334541201 0.173047905472303 0.277512776035384
0.868 0.284920422427274 0.17299540013917 0.276789436830809
0.869 0.283461370495045 0.172943514148889 0.276074301585762
0.87 0.282016034657438 0.172892242470059 0.275367259046169
0.871 0.280584261696885 0.172841580125637 0.274668199701586
0.872 0.279165900123677 0.172791522192209 0.273977015755629
0.873 0.277760800163211 0.17274206379927 0.273293601096907
0.874 0.27636881374297 0.172693200128516 0.272617851270447
0.875 0.274989794479252 0.172644926413148 0.271949663449594
0.876 0.273623597663665 0.172597237937188 0.271288936408393
0.877 0.272270080249425 0.1725501300348 0.270635570494441
0.878 0.270929100837449 0.172503598089632 0.269989467602195
0.879 0.269600519662292 0.172457637534155 0.26935053114675
0.88 0.268284198577912 0.17241224384903 0.268718666038051
0.881 0.266980001043312 0.172367412562465 0.268093778655563
0.882 0.265687792108048 0.1723231392496 0.26747577682337
0.883 0.264407438397632 0.172279419531888 0.266864569785705
0.884 0.263138808098845 0.172236249076495 0.266260068182907
0.885 0.261881770944962 0.172193623595704 0.265662184027794
0.886 0.260636198200911 0.172151538846331 0.265070830682446
0.887 0.259401962648381 0.172109990629147 0.264485922835396
0.888 0.25817893857088 0.172068974788314 0.263907376479213
0.889 0.256967001738759 0.172028487210824 0.263335108888487
0.89 0.255766029394217 0.171988523825952 0.262769038598186
0.891 0.254575900236287 0.171949080604711 0.26220908538241
0.892 0.253396494405828 0.171910153559322 0.261655170233501
0.893 0.252227693470504 0.171871738742689 0.261107215341531
0.894 0.251069380409798 0.171833832247881 0.260565144074146
0.895 0.249921439600027 0.171796430207621 0.260028880956774
0.896 0.2487837567994 0.171759528793792 0.259498351653165
0.897 0.247656219133104 0.171723124216932 0.258973482946296
0.898 0.246538715078431 0.17168721272576 0.258454202719594
0.899 0.24543113444996 0.171651790606685 0.257940439938506
0.9 0.244333368384789 0.171616854183345 0.257432124632382
0.901 0.243245309327826 0.171582399816136 0.256929187876693
0.902 0.242166851017151 0.171548423901753 0.256431561775552
0.903 0.241097888469438 0.171514922872745 0.255939179444549
0.904 0.240038317965463 0.171481893197066 0.255451974993893
0.905 0.238988037035683 0.171449331377637 0.25496988351185
0.906 0.237946944445904 0.171417233951919 0.254492841048471
0.907 0.236914940183029 0.171385597491484 0.254020784599623
0.908 0.235891925440905 0.171354418601597 0.253553652091281
0.909 0.234877802606257 0.171323693920805 0.253091382364121
0.91 0.233872475244722 0.171293420120529 0.252633915158372
0.911 0.23287584808698 0.171263593904667 0.252181191098943
0.912 0.231887827014994 0.171234212009194 0.251733151680811
0.913 0.230908319048347 0.171205271201776 0.251289739254671
0.914 0.229937232330688 0.171176768281385 0.250850897012839
0.915 0.228974476116292 0.171148700077926 0.250416568975404
0.916 0.228019960756725 0.171121063451858 0.24998669997663
0.917 0.227073597687625 0.171093855293831 0.249561235651592
0.918 0.226135299415596 0.171067072524325 0.249140122423055
0.919 0.225204979505217 0.17104071209329 0.248723307488583
0.92 0.224282552566174 0.171014770979796 0.248310738807878
0.921 0.223367934240496 0.170989246191691 0.247902365090337
0.922 0.222461041189928 0.17096413476525 0.247498135782839
0.923 0.22156179108341 0.17093943376485 0.24709800105774
0.924 0.220670102584686 0.170915140282627 0.246701911801083
0.925 0.219785895340024 0.170891251438157 0.246309819601017
0.926 0.218909089966071 0.170867764378129 0.245921676736421
0.927 0.218039608037819 0.170844676276029 0.245537436165722
0.928 0.217177372076699 0.170821984331824 0.245157051515921
0.929 0.216322305538798 0.170799685771658 0.244780477071805
0.93 0.215474332803199 0.170777777847541 0.24440766776535
0.931 0.214633379160439 0.170756257837051 0.244038579165312
0.932 0.213799370801101 0.170735123043038 0.243673167466998
0.933 0.212972234804517 0.170714370793332 0.243311389482223
0.934 0.212151899127604 0.170693998440453 0.242953202629434
0.935 0.211338292593813 0.170674003361328 0.242598564924016
0.936 0.210531344882213 0.170654382957009 0.242247434968761
0.937 0.209730986516686 0.1706351346524 0.241899771944509
0.938 0.208937148855246 0.17061625589598 0.241555535600951
0.939 0.208149764079485 0.170597744159536 0.241214686247588
0.94 0.207368765184136 0.170579596937898 0.240877184744857
0.941 0.206594085966754 0.170561811748676 0.240542992495402
0.942 0.205825661017523 0.170544386132004 0.240212071435507
0.943 0.205063425709175 0.170527317650282 0.239884384026666
0.944 0.204307316187035 0.170510603887927 0.239559893247313
0.945 0.203557269359175 0.170494242451127 0.239238562584684
0.946 0.202813222886696 0.170478230967591 0.238920356026827
0.947 0.202075115174118 0.170462567086313 0.238605238054748
0.948 0.201342885359886 0.17044724847733 0.238293173634694
0.949 0.200616473306998 0.170432272831492 0.237984128210569
0.95 0.199895819593739 0.170417637860225 0.237678067696479
0.951 0.199180865504531 0.170403341295306 0.237374958469408
0.952 0.198471553020898 0.170389380888635 0.237074767362019
0.953 0.197767824812538 0.170375754412017 0.236777461655583
0.954 0.197069624228509 0.170362459656934 0.23648300907302
0.955 0.196376895288522 0.170349494434339 0.236191377772069
0.956 0.195689582674345 0.170336856574432 0.23590253633857
0.957 0.19500763172131 0.170324543926455 0.235616453779864
0.958 0.194330988409936 0.170312554358482 0.235333099518302
0.959 0.193659599357646 0.170300885757215 0.235052443384868
0.96 0.1929934118106 0.170289536027777 0.23477445561291
0.961 0.192332373635622 0.170278503093517 0.234499106831979
0.962 0.191676433312235 0.170267784895807 0.234226368061767
0.963 0.191025539924798 0.170257379393853 0.233956210706159
0.964 0.190379643154745 0.170247284564496 0.233688606547373
0.965 0.189738693272915 0.170237498402027 0.233423527740209
0.966 0.189102641131991 0.170228018917996 0.233160946806391
0.967 0.188471438159035 0.17021884414103 0.232900836629007
0.968 0.18784503634811 0.170209972116648 0.23264317044704
0.969 0.187223388253011 0.17020140090708 0.232387921849991
0.97 0.186606446980084 0.170193128591089 0.232135064772597
0.971 0.185994166181136 0.170185153263799 0.231884573489634
0.972 0.185386500046441 0.170177473036516 0.231636422610805
0.973 0.184783403297838 0.170170086036558 0.231390587075722
0.974 0.184184831181918 0.170162990407088 0.231147042148962
0.975 0.1835907394633 0.170156184306945 0.230905763415211
0.976 0.183001084417997 0.170149665910478 0.230666726774491
0.977 0.182415822826868 0.170143433407387 0.23042990843746
0.978 0.181834911969156 0.170137485002557 0.230195284920797
0.979 0.181258309616111 0.170131818915902 0.229962833042658
0.98 0.180685974024704 0.170126433382207 0.229732529918212
0.981 0.180117863931409 0.170121326650977 0.229504352955249
0.982 0.179553938546088 0.170116496986275 0.229278279849859
0.983 0.178994157545936 0.170111942666582 0.229054288582182
0.984 0.178438481069524 0.170107661984639 0.228832357412238
0.985 0.177886869710911 0.170103653247304 0.228612464875807
0.986 0.177339284513837 0.170099914775405 0.228394589780396
0.987 0.176795686965994 0.170096444903597 0.228178711201258
0.988 0.176256038993375 0.17009324198022 0.227964808477486
0.989 0.175720302954692 0.170090304367156 0.227752861208164
0.99 0.175188441635879 0.170087630439695 0.227542849248584
0.991 0.174660418244659 0.170085218586396 0.227334752706524
0.992 0.174136196405186 0.170083067208951 0.227128551938589
0.993 0.173615740152766 0.170081174722053 0.226924227546609
0.994 0.173099013928636 0.170079539553262 0.226721760374094
0.995 0.172585982574826 0.170078160142877 0.226521131502749
0.996 0.172076611329078 0.170077034943807 0.226322322249049
0.997 0.171570865819844 0.170076162421442 0.226125314160858
0.998 0.171068712061344 0.170075541053529 0.225930089014115
0.999 0.170570116448692 0.170075169330047 0.22573662880957
1 0.170075045753087 0.170075045753087 0.225544915769564
1.001 0.169583467117075 0.170075168836726 0.225354932334873
1.002 0.169095348049862 0.170075537106911 0.225166661161594
1.003 0.168610656422703 0.170076149101341 0.224980085118089
1.004 0.168129360464345 0.170077003369346 0.224795187281964
1.005 0.167651428756534 0.170078098471777 0.224611950937115
1.006 0.167176830229581 0.170079432980888 0.224430359570803
1.007 0.166705534157992 0.170081005480226 0.224250396870789
1.008 0.166237510156152 0.170082814564516 0.224072046722506
1.009 0.165772728174066 0.170084858839554 0.223895293206281
1.01 0.165311158493163 0.170087136922098 0.223720120594598
1.011 0.164852771722155 0.170089647439758 0.223546513349405
1.012 0.164397538792947 0.170092389030894 0.223374456119465
1.013 0.163945430956605 0.170095360344506 0.223203933737746
1.014 0.163496419779381 0.170098560040135 0.223034931218856
1.015 0.163050477138789 0.170101986787755 0.222867433756513
1.016 0.162607575219732 0.170105639267677 0.222701426721058
1.017 0.162167686510682 0.170109516170446 0.222536895657011
1.018 0.161730783799915 0.170113616196743 0.222373826280655
1.019 0.161296840171794 0.170117938057286 0.222212204477664
1.02 0.160865829003097 0.170122480472733 0.222052016300772
1.021 0.160437723959405 0.170127242173589 0.221893247967469
1.022 0.16001249899153 0.170132221900108 0.221735885857741
1.023 0.159590128331994 0.170137418402202 0.221579916511836
1.024 0.159170586491552 0.170142830439348 0.221425326628078
1.025 0.158753848255769 0.170148456780496 0.221272103060701
1.026 0.158339888681638 0.170154296203979 0.221120232817721
1.027 0.15792868309424 0.170160347497424 0.22096970305885
1.028 0.157520207083455 0.170166609457665 0.220820501093426
1.029 0.157114436500716 0.170173080890652 0.220672614378385
1.03 0.156711347455801 0.17017976061137 0.220526030516267
1.031 0.156310916313678 0.170186647443749 0.220380737253241
1.032 0.155913119691379 0.170193740220581 0.220236722477168
1.033 0.15551793445493 0.17020103778344 0.220093974215696
1.034 0.155125337716308 0.170208538982595 0.219952480634378
1.035 0.154735306830452 0.170216242676931 0.21981223003482
1.036 0.154347819392305 0.170224147733867 0.219673210852858
1.037 0.153962853233896 0.170232253029277 0.219535411656765
1.038 0.153580386421466 0.170240557447413 0.21939882114548
1.039 0.153200397252627 0.170249059880824 0.219263428146869
1.04 0.152822864253564 0.170257759230281 0.219129221616008
1.041 0.152447766176266 0.170266654404699 0.218996190633494
1.042 0.152075081995805 0.170275744321065 0.218864324403781
1.043 0.151704790907642 0.17028502790436 0.218733612253542
1.044 0.151336872324972 0.170294504087487 0.218604043630054
1.045 0.150971305876104 0.170304171811198 0.218475608099605
1.046 0.150608071401877 0.17031403002402 0.218348295345932
1.047 0.150247148953111 0.170324077682188 0.218222095168675
1.048 0.149888518788086 0.170334313749571 0.218096997481857
1.049 0.14953216137006 0.170344737197603 0.217972992312387
1.05 0.149178057364819 0.170355347005214 0.217850069798584
1.051 0.148826187638258 0.170366142158763 0.217728220188724
1.052 0.148476533253995 0.17037712165197 0.217607433839606
1.053 0.148129075471013 0.170388284485847 0.217487701215145
1.054 0.14778379574134 0.170399629668635 0.217369012884978
1.055 0.147440675707755 0.170411156215739 0.217251359523096
1.056 0.14709969720152 0.170422863149659 0.217134731906493
1.057 0.146760842240152 0.170434749499931 0.217019120913841
1.058 0.146424093025217 0.170446814303063 0.216904517524171
1.059 0.146089431940154 0.170459056602468 0.216790912815591
1.06 0.145756841548128 0.17047147544841 0.216678297964008
1.061 0.145426304589915 0.170484069897935 0.216566664241876
1.062 0.145097803981805 0.170496839014815 0.216456003016959
1.063 0.144771322813544 0.170509781869486 0.216346305751117
1.064 0.144446844346293 0.170522897538992 0.216237563999102
1.065 0.144124352010623 0.170536185106922 0.216129769407379
1.066 0.143803829404527 0.170549643663354 0.216022913712956
1.067 0.143485260291462 0.1705632723048 0.215916988742239
1.068 0.143168628598421 0.170577070134145 0.215811986409901
1.069 0.142853918414021 0.170591036260593 0.215707898717762
1.07 0.142541113986621 0.170605169799611 0.215604717753691
1.071 0.142230199722467 0.170619469872876 0.215502435690523
1.072 0.141921160183857 0.170633935608216 0.21540104478499
1.073 0.141613980087325 0.170648566139562 0.215300537376665
1.074 0.141308644301865 0.170663360606888 0.21520090588693
1.075 0.141005137847156 0.170678318156166 0.215102142817946
1.076 0.140703445891829 0.170693437939306 0.215004240751646
1.077 0.140403553751746 0.170708719114112 0.214907192348743
1.078 0.1401054468883 0.170724160844223 0.214810990347748
1.079 0.139809110906748 0.17073976229907 0.214715627564
1.08 0.13951453155455 0.170755522653819 0.214621096888719
1.081 0.139221694719745 0.170771441089329 0.214527391288062
1.082 0.138930586429332 0.170787516792096 0.214434503802199
1.083 0.138641192847687 0.170803748954207 0.214342427544397
1.084 0.13835350027499 0.170820136773295 0.214251155700125
1.085 0.138067495145674 0.170836679452488 0.214160681526158
1.086 0.137783164026899 0.17085337620036 0.21407099834971
1.087 0.137500493617036 0.170870226230891 0.213982099567564
1.088 0.137219470744182 0.170887228763417 0.213893978645226
1.089 0.136940082364684 0.170904383022582 0.213806629116081
1.09 0.136662315561687 0.170921688238298 0.213720044580571
1.091 0.136386157543698 0.170939143645697 0.213634218705372
1.092 0.136111595643171 0.170956748485087 0.213549145222594
1.093 0.135838617315107 0.17097450200191 0.213464817928987
1.094 0.135567210135673 0.170992403446698 0.213381230685156
1.095 0.135297361800838 0.171010452075028 0.213298377414791
1.096 0.13502906012503 0.171028647147481 0.213216252103903
1.097 0.134762293039801 0.171046987929604 0.213134848800076
1.098 0.134497048592519 0.171065473691859 0.213054161611726
1.099 0.134233314945072 0.171084103709591 0.212974184707369
1.1 0.133971080372584 0.171102877262984 0.212894912314902
1.101 0.133710333262157 0.171121793637017 0.21281633872089
1.102 0.133451062111618 0.171140852121431 0.212738458269868
1.103 0.133193255528291 0.171160052010684 0.21266126536365
1.104 0.132936902227778 0.171179392603913 0.212584754460641
1.105 0.132681991032759 0.171198873204896 0.212508920075174
1.106 0.132428510871805 0.171218493122014 0.212433756776837
1.107 0.132176450778203 0.171238251668213 0.212359259189824
1.108 0.131925799888807 0.171258148160964 0.212285421992286
1.109 0.131676547442886 0.171278181922228 0.212212239915698
1.11 0.131428682781003 0.171298352278419 0.212139707744225
1.111 0.131182195343896 0.171318658560368 0.212067820314106
1.112 0.13093707467138 0.171339100103282 0.211996572513041
1.113 0.130693310401258 0.171359676246717 0.211925959279587
1.114 0.13045089226825 0.171380386334534 0.211855975602563
1.115 0.130209810102931 0.171401229714869 0.211786616520462
1.116 0.129970053830683 0.171422205740095 0.211717877120872
1.117 0.129731613470664 0.171443313766792 0.211649752539903
1.118 0.129494479134782 0.171464553155707 0.211582237961623
1.119 0.129258641026693 0.171485923271725 0.211515328617501
1.12 0.129024089440794 0.171507423483834 0.211449019785859
1.121 0.128790814761252 0.17152905316509 0.211383306791326
1.122 0.128558807461018 0.171550811692588 0.211318185004307
1.123 0.128328058100878 0.171572698447426 0.211253649840452
1.124 0.128098557328498 0.171594712814675 0.211189696760137
1.125 0.127870295877489 0.171616854183345 0.211126321267949
1.126 0.127643264566481 0.171639121946357 0.211063518912176
1.127 0.12741745429821 0.171661515500508 0.21100128528431
1.128 0.127192856058613 0.171684034246442 0.210939616018552
1.129 0.126969460915936 0.171706677588618 0.210878506791322
1.13 0.126747260019855 0.171729444935282 0.210817953320778
1.131 0.126526244600603 0.171752335698435 0.210757951366343
1.132 0.12630640596811 0.171775349293803 0.210698496728232
1.133 0.126087735511154 0.171798485140809 0.210639585246995
1.134 0.125870224696523 0.171821742662542 0.210581212803054
1.135 0.125653865068181 0.17184512128573 0.210523375316254
1.136 0.125438648246455 0.17186862044071 0.21046606874542
1.137 0.12522456592722 0.171892239561399 0.210409289087915
1.138 0.125011609881102 0.171915978085268 0.210353032379207
1.139 0.124799771952688 0.171939835453312 0.210297294692439
1.14 0.124589044059745 0.171963811110024 0.210242072138011
1.141 0.124379418192446 0.171987904503366 0.210187360863157
1.142 0.124170886412613 0.172012115084742 0.210133157051537
1.143 0.123963440852961 0.172036442308975 0.210079456922828
1.144 0.123757073716352 0.172060885634275 0.210026256732324
1.145 0.123551777275064 0.172085444522214 0.209973552770539
1.146 0.123347543870063 0.172110118437704 0.209921341362814
1.147 0.123144365910283 0.172134906848966 0.209869618868935
1.148 0.12294223587192 0.172159809227506 0.209818381682747
1.149 0.12274114629773 0.172184825048091 0.209767626231778
1.15 0.122541089796335 0.172209953788723 0.209717348976869
1.151 0.122342059041541 0.172235194930613 0.209667546411808
1.152 0.12214404677166 0.172260547958158 0.209618215062961
1.153 0.121947045788842 0.172286012358916 0.209569351488923
1.154 0.121751048958416 0.172311587623581 0.209520952280155
1.155 0.121556049208235 0.17233727324596 0.209473014058642
1.156 0.121362039528032 0.172363068722948 0.209425533477548
1.157 0.121169012968783 0.172388973554506 0.20937850722087
1.158 0.120976962642076 0.172414987243637 0.209331932003107
1.159 0.120785881719492 0.172441109296362 0.209285804568925
1.16 0.120595763431982 0.172467339221697 0.209240121692834
1.161 0.120406601069269 0.172493676531635 0.209194880178857
1.162 0.120218387979236 0.172520120741114 0.209150076860216
1.163 0.120031117567341 0.172546671368003 0.209105708599014
1.164 0.119844783296027 0.172573327933078 0.209061772285923
1.165 0.119659378684138 0.172600089959998 0.209018264839878
1.166 0.119474897306351 0.172626956975284 0.208975183207769
1.167 0.119291332792605 0.172653928508299 0.208932524364145
1.168 0.119108678827543 0.172681004091224 0.208890285310913
1.169 0.118926929149958 0.172708183259041 0.208848463077048
1.17 0.118746077552241 0.172735465549508 0.208807054718302
1.171 0.118566117879847 0.17276285050314 0.208766057316918
1.172 0.118387044030755 0.172790337663187 0.20872546798135
1.173 0.118208849954942 0.172817926575617 0.208685283845979
1.174 0.118031529653856 0.172845616789092 0.208645502070841
1.175 0.117855077179904 0.172873407854952 0.208606119841356
1.176 0.117679486635938 0.172901299327188 0.208567134368054
1.177 0.117504752174754 0.172929290762433 0.208528542886315
1.178 0.117330867998585 0.172957381719932 0.208490342656101
1.179 0.117157828358616 0.17298557176153 0.208452530961702
1.18 0.116985627554492 0.173013860451648 0.208415105111476
1.181 0.116814259933834 0.173042247357268 0.208378062437596
1.182 0.116643719891766 0.17307073204791 0.208341400295805
1.183 0.11647400187044 0.17309931409562 0.208305116065161
1.184 0.116305100358573 0.173127993074942 0.2082692071478
1.185 0.116137009890983 0.173156768562908 0.20823367096869
1.186 0.115969725048135 0.173185640139016 0.208198504975395
1.187 0.115803240455691 0.173214607385213 0.208163706637841
1.188 0.115637550784064 0.173243669885876 0.20812927344808
1.189 0.115472650747977 0.173272827227796 0.208095202920062
1.19 0.115308535106027 0.173302079000159 0.208061492589408
1.191 0.115145198660256 0.173331424794529 0.208028140013187
1.192 0.114982636255725 0.173360864204832 0.20799514276969
1.193 0.114820842780092 0.173390396827338 0.207962498458215
1.194 0.114659813163196 0.173420022260643 0.20793020469885
1.195 0.114499542376647 0.173449740105653 0.207898259132256
1.196 0.114340025433415 0.17347954996557 0.20786665941946
1.197 0.114181257387432 0.173509451445869 0.207835403241642
1.198 0.114023233333192 0.173539444154289 0.207804488299933
1.199 0.113865948405357 0.173569527700812 0.207773912315205
1.2 0.113709397778367 0.17359970169765 0.207743673027874
1.201 0.113553576666058 0.173629965759225 0.207713768197701
1.202 0.113398480321278 0.173660319502157 0.207684195603592
1.203 0.113244104035514 0.173690762545248 0.207654953043405
1.204 0.113090443138515 0.173721294509464 0.207626038333757
1.205 0.112937492997929 0.173751915017921 0.207597449309834
1.206 0.112785249018936 0.173782623695871 0.207569183825206
1.207 0.112633706643887 0.173813420170685 0.207541239751635
1.208 0.112482861351949 0.173844304071837 0.207513614978898
1.209 0.112332708658756 0.173875275030894 0.2074863074146
1.21 0.112183244116054 0.173906332681496 0.207459314984
1.211 0.112034463311361 0.173937476659343 0.207432635629828
1.212 0.111886361867624 0.173968706602182 0.207406267312115
1.213 0.111738935442885 0.174000022149791 0.207380208008015
1.214 0.111592179729944 0.174031422943965 0.207354455711639
1.215 0.11144609045603 0.174062908628503 0.20732900843388
1.216 0.111300663382475 0.174094478849191 0.207303864202251
1.217 0.111155894304395 0.174126133253793 0.207279021060715
1.218 0.111011779050363 0.174157871492031 0.207254477069526
1.219 0.110868313482101 0.174189693215578 0.207230230305062
1.22 0.110725493494162 0.174221598078038 0.20720627885967
1.221 0.110583315013625 0.174253585734938 0.207182620841507
1.222 0.110441773999788 0.174285655843712 0.207159254374379
1.223 0.110300866443864 0.174317808063686 0.207136177597595
1.224 0.110160588368684 0.174350042056069 0.207113388665807
1.225 0.110020935828402 0.174382357483938 0.207090885748863
1.226 0.109881904908199 0.174414754012224 0.207068667031655
1.227 0.109743491723996 0.1744472313077 0.207046730713975
1.228 0.109605692422167 0.17447978903897 0.207025075010365
1.229 0.109468503179255 0.174512426876454 0.207003698149977
1.23 0.109331920201692 0.174545144492376 0.206982598376427
1.231 0.109195939725524 0.174577941560754 0.206961773947655
1.232 0.10906055801613 0.174610817757384 0.206941223135786
1.233 0.108925771367959 0.17464377275983 0.206920944226991
1.234 0.108791576104256 0.174676806247413 0.206900935521352
1.235 0.108657968576796 0.174709917901195 0.206881195332728
1.236 0.108524945165623 0.174743107403973 0.206861721988617
1.237 0.108392502278791 0.174776374440261 0.206842513830031
1.238 0.108260636352102 0.174809718696282 0.20682356921136
1.239 0.108129343848858 0.174843139859958 0.206804886500244
1.24 0.107998621259601 0.174876637620894 0.206786464077449
1.241 0.10786846510187 0.174910211670367 0.206768300336738
1.242 0.107738871919952 0.174943861701321 0.206750393684744
1.243 0.107609838284639 0.174977587408349 0.206732742540854
1.244 0.107481360792981 0.175011388487682 0.206715345337079
1.245 0.107353436068056 0.175045264637183 0.206698200517937
1.246 0.107226060758727 0.175079215556333 0.206681306540335
1.247 0.107099231539407 0.17511324094622 0.206664661873449
1.248 0.106972945109834 0.175147340509526 0.206648264998608
1.249 0.106847198194835 0.175181513950522 0.206632114409178
1.25 0.106721987544103 0.175215760975053 0.206616208610448
1.251 0.106597309931969 0.175250081290528 0.206600546119517
1.252 0.106473162157186 0.175284474605913 0.206585125465185
1.253 0.1063495410427 0.175318940631714 0.206569945187837
1.254 0.106226443435444 0.175353479079974 0.20655500383934
1.255 0.10610386620611 0.175388089664257 0.206540299982929
1.256 0.105981806248946 0.175422772099641 0.206525832193104
1.257 0.10586026048154 0.17545752610271 0.206511599055524
1.258 0.105739225844613 0.175492351391537 0.2064975991669
1.259 0.105618699301811 0.175527247685682 0.206483831134895
1.26 0.105498677839503 0.175562214706177 0.206470293578018
1.261 0.105379158466574 0.175597252175519 0.206456985125524
1.262 0.105260138214231 0.175632359817658 0.206443904417317
1.263 0.105141614135799 0.17566753735799 0.206431050103846
1.264 0.105023583306529 0.175702784523346 0.206418420846008
1.265 0.1049060428234 0.175738101041984 0.206406015315055
1.266 0.104788989804931 0.175773486643577 0.206393832192493
1.267 0.104672421390986 0.175808941059205 0.206381870169991
1.268 0.10455633474259 0.175844464021349 0.206370127949283
1.269 0.104440727041739 0.175880055263877 0.20635860424208
1.27 0.104325595491218 0.175915714522037 0.206347297769973
1.271 0.104210937314418 0.175951441532448 0.206336207264346
1.272 0.104096749755152 0.175987236033091 0.206325331466284
1.273 0.103983030077481 0.176023097763302 0.206314669126486
1.274 0.103869775565533 0.17605902646376 0.206304219005173
1.275 0.103756983523329 0.17609502187648 0.206293979872004
1.276 0.10364465127461 0.176131083744804 0.206283950505991
1.277 0.103532776162663 0.176167211813393 0.206274129695408
1.278 0.103421355550153 0.17620340582822 0.206264516237713
1.279 0.103310386818953 0.176239665536555 0.206255108939462
1.28 0.103199867369979 0.176275990686966 0.206245906616223
1.281 0.103089794623022 0.176312381029304 0.206236908092501
1.282 0.102980166016587 0.176348836314697 0.206228112201649
1.283 0.102870979007731 0.176385356295541 0.206219517785797
1.284 0.102762231071901 0.176421940725494 0.206211123695764
1.285 0.102653919702778 0.176458589359466 0.206202928790984
1.286 0.102546042412117 0.176495301953611 0.206194931939431
1.287 0.102438596729594 0.176532078265319 0.206187132017534
1.288 0.102331580202649 0.176568918053209 0.20617952791011
1.289 0.102224990396339 0.176605821077123 0.206172118510282
1.29 0.102118824893181 0.176642787098113 0.206164902719409
1.291 0.102013081293006 0.176679815878439 0.206157879447011
1.292 0.10190775721281 0.176716907181556 0.206151047610693
1.293 0.101802850286608 0.176754060772113 0.206144406136078
1.294 0.101698358165288 0.176791276415938 0.206137953956732
1.295 0.10159427851647 0.176828553880036 0.206131690014095
1.296 0.101490609024359 0.17686589293258 0.206125613257409
1.297 0.101387347389609 0.176903293342903 0.206119722643652
1.298 0.101284491329182 0.176940754881492 0.206114017137465
1.299 0.101182038576206 0.17697827731998 0.20610849571109
1.3 0.101079986879845 0.177015860431137 0.206103157344297
1.301 0.100978334005161 0.177053503988866 0.206098001024321
1.302 0.100877077732975 0.177091207768195 0.206093025745795
1.303 0.100776215859741 0.177128971545269 0.206088230510687
1.304 0.100675746197414 0.177166795097344 0.206083614328231
1.305 0.100575666573314 0.177204678202779 0.206079176214868
1.306 0.100475974830003 0.177242620641031 0.206074915194179
1.307 0.100376668825153 0.177280622192645 0.206070830296827
1.308 0.100277746431424 0.177318682639251 0.20606692056049
1.309 0.100179205536335 0.177356801763556 0.206063185029802
1.31 0.100081044042141 0.177394979349336 0.206059622756295
1.311 0.0999832598657101 0.177433215181428 0.206056232798335
1.312 0.099885850938404 0.17747150904573 0.206053014221063
1.313 0.0997888152059541 0.177509860729188 0.206049966096338
1.314 0.0996921506283442 0.177548270019791 0.206047087502679
1.315 0.0995958551796916 0.177586736706567 0.206044377525205
1.316 0.0994999268481303 0.177625260579573 0.206041835255581
1.317 0.0994043636356953 0.177663841429892 0.206039459791957
1.318 0.0993091635582072 0.177702479049626 0.206037250238917
1.319 0.0992143246451586 0.177741173231887 0.206035205707421
1.32 0.099119844939602 0.177779923770794 0.206033325314749
1.321 0.0990257224980374 0.177818730461466 0.206031608184451
1.322 0.0989319553903024 0.177857593100016 0.206030053446289
1.323 0.0988385416994622 0.177896511483542 0.206028660236185
1.324 0.0987454795217017 0.177935485410127 0.20602742769617
1.325 0.0986527669662178 0.177974514678828 0.206026354974328
1.326 0.098560402155113 0.178013599089672 0.206025441224749
1.327 0.0984683832232899 0.17805273844365 0.206024685607475
1.328 0.0983767083183471 0.178091932542711 0.20602408728845
1.329 0.0982853756004756 0.178131181189754 0.20602364543947
1.33 0.0981943832423564 0.178170484188629 0.206023359238133
1.331 0.0981037294290591 0.178209841344123 0.20602322786779
1.332 0.098013412357941 0.178249252461959 0.206023250517497
1.333 0.0979234302385482 0.178288717348789 0.206023426381965
1.334 0.0978337812925162 0.178328235812192 0.206023754661515
1.335 0.0977444637534729 0.17836780766066 0.206024234562027
1.336 0.0976554758669411 0.178407432703603 0.206024865294897
1.337 0.0975668158902431 0.178447110751335 0.206025646076989
1.338 0.0974784820924055 0.178486841615073 0.206026576130589
1.339 0.0973904727540649 0.17852662510693 0.206027654683359
1.34 0.0973027861673749 0.178566461039912 0.206028880968293
1.341 0.0972154206359138 0.178606349227908 0.206030254223673
1.342 0.0971283744745926 0.17864628948569 0.206031773693021
1.343 0.0970416460095648 0.178686281628905 0.206033438625063
1.344 0.0969552335781364 0.178726325474068 0.206035248273676
1.345 0.0968691355286765 0.178766420838561 0.206037201897853
1.346 0.0967833502205299 0.178806567540627 0.206039298761657
1.347 0.096697876023929 0.17884676539936 0.206041538134179
1.348 0.0966127113199075 0.178887014234708 0.206043919289498
1.349 0.0965278545002147 0.178927313867461 0.206046441506636
1.35 0.0964433039672305 0.178967664119249 0.206049104069522
1.351 0.0963590581338808 0.179008064812537 0.20605190626695
1.352 0.0962751154235547 0.179048515770621 0.206054847392536
1.353 0.0961914742700213 0.179089016817621 0.206057926744682
1.354 0.096108133117348 0.179129567778477 0.206061143626533
1.355 0.0960250904198195 0.179170168478944 0.206064497345944
1.356 0.0959423446418569 0.179210818745588 0.206067987215434
1.357 0.0958598942579384 0.179251518405782 0.206071612552154
1.358 0.09577773775252 0.179292267287699 0.206075372677846
1.359 0.0956958736199579 0.179333065220307 0.206079266918804
1.36 0.0956143003644299 0.179373912033369 0.206083294605841
1.361 0.0955330164998597 0.179414807557434 0.206087455074251
1.362 0.0954520205498398 0.179455751623831 0.206091747663771
1.363 0.0953713110475566 0.17949674406467 0.206096171718543
1.364 0.0952908865357155 0.179537784712834 0.206100726587086
1.365 0.0952107455664666 0.179578873401976 0.20610541162225
1.366 0.0951308867013318 0.17962000996651 0.206110226181192
1.367 0.0950513085111312 0.179661194241615 0.206115169625331
1.368 0.0949720095759117 0.179702426063222 0.206120241320321
1.369 0.0948929884848752 0.179743705268016 0.206125440636013
1.37 0.0948142438363078 0.179785031693426 0.206130766946423
1.371 0.0947357742375099 0.179826405177628 0.206136219629697
1.372 0.0946575783047259 0.179867825559534 0.206141798068079
1.373 0.0945796546630762 0.17990929267879 0.20614750164788
1.374 0.094502001946488 0.179950806375774 0.206153329759439
1.375 0.0944246187976283 0.179992366491587 0.206159281797099
1.376 0.0943475038678362 0.180033972868055 0.206165357159169
1.377 0.0942706558170569 0.18007562534772 0.206171555247897
1.378 0.0941940733137753 0.180117323773837 0.206177875469432
1.379 0.0941177550349509 0.180159067990371 0.206184317233801
1.38 0.0940416996659532 0.180200857841994 0.206190879954873
1.381 0.0939659059004969 0.180242693174077 0.206197563050328
1.382 0.093890372440579 0.180284573832689 0.206204365941632
1.383 0.0938150979964155 0.180326499664594 0.206211288054001
1.384 0.0937400812863785 0.180368470517244 0.206218328816375
1.385 0.0936653210369347 0.180410486238778 0.206225487661387
1.386 0.093590815982584 0.180452546678014 0.206232764025336
1.387 0.0935165648657984 0.180494651684451 0.206240157348155
1.388 0.0934425664369616 0.180536801108261 0.206247667073385
1.389 0.0933688194543095 0.180578994800286 0.206255292648146
1.39 0.0932953226838706 0.180621232612034 0.206263033523107
1.391 0.0932220748994077 0.180663514395677 0.206270889152462
1.392 0.0931490748823591 0.180705840004046 0.206278858993898
1.393 0.0930763214217812 0.180748209290625 0.206286942508573
1.394 0.0930038133142911 0.180790622109554 0.206295139161084
1.395 0.09293154936401 0.180833078315616 0.206303448419441
1.396 0.0928595283825068 0.180875577764242 0.206311869755043
1.397 0.0927877491887426 0.180918120311503 0.206320402642652
1.398 0.0927162106090152 0.180960705814106 0.206329046560362
1.399 0.0926449114769043 0.181003334129393 0.206337800989577
1.4 0.0925738506332173 0.181046005115335 0.206346665414985
1.401 0.0925030269259353 0.181088718630531 0.206355639324534
1.402 0.09243243921016 0.181131474534201 0.206364722209401
1.403 0.0923620863480606 0.181174272686188 0.206373913563976
1.404 0.0922919672088212 0.181217112946949 0.206383212885829
1.405 0.0922220806685888 0.181259995177553 0.206392619675689
1.406 0.0921524256104222 0.18130291923968 0.206402133437421
1.407 0.0920830009242403 0.181345884995615 0.206411753678001
1.408 0.0920138055067717 0.181388892308248 0.20642147990749
1.409 0.0919448382615044 0.181431941041066 0.206431311639013
1.41 0.0918760980986359 0.181475031058153 0.206441248388734
1.411 0.091807583935024 0.181518162224186 0.206451289675835
1.412 0.0917392946941376 0.18156133440443 0.206461435022491
1.413 0.0916712293060082 0.181604547464739 0.206471683953846
1.414 0.0916033867071821 0.181647801271548 0.206482035997994
1.415 0.0915357658406721 0.181691095691873 0.206492490685953
1.416 0.0914683656559105 0.181734430593307 0.206503047551646
1.417 0.0914011851087022 0.181777805844015 0.206513706131878
1.418 0.0913342231611781 0.181821221312734 0.206524465966311
1.419 0.0912674787817488 0.181864676868768 0.206535326597446
1.42 0.0912009509450595 0.181908172381985 0.206546287570603
1.421 0.0911346386319436 0.181951707722814 0.206557348433894
1.422 0.0910685408293787 0.181995282762243 0.206568508738207
1.423 0.0910026565304414 0.182038897371815 0.206579768037183
1.424 0.0909369847342636 0.182082551423623 0.206591125887197
1.425 0.0908715244459879 0.182126244790312 0.206602581847334
1.426 0.0908062746767251 0.182169977345072 0.206614135479372
1.427 0.0907412344435103 0.182213748961636 0.206625786347761
1.428 0.0906764027692603 0.182257559514277 0.206637534019602
1.429 0.0906117786827317 0.182301408877806 0.20664937806463
1.43 0.0905473612184782 0.182345296927569 0.206661318055189
1.431 0.0904831494168093 0.182389223539441 0.20667335356622
1.432 0.090419142323749 0.182433188589829 0.206685484175233
1.433 0.0903553389909946 0.182477191955664 0.206697709462297
1.434 0.0902917384758761 0.1825212335144 0.206710029010013
1.435 0.090228339841316 0.182565313144011 0.2067224424035
1.436 0.0901651421557894 0.182609430722991 0.206734949230377
1.437 0.0901021444932838 0.182653586130345 0.206747549080739
1.438 0.0900393459332607 0.182697779245593 0.206760241547145
1.439 0.0899767455606157 0.182742009948762 0.206773026224596
1.44 0.0899143424656405 0.182786278120387 0.206785902710519
1.441 0.0898521357439841 0.182830583641506 0.206798870604748
1.442 0.0897901244966153 0.182874926393658 0.206811929509507
1.443 0.0897283078297842 0.182919306258881 0.206825079029391
1.444 0.0896666848549856 0.18296372311971 0.20683831877135
1.445 0.0896052546889213 0.18300817685917 0.206851648344673
1.446 0.0895440164534638 0.183052667360779 0.206865067360967
1.447 0.0894829692756193 0.183097194508543 0.206878575434146
1.448 0.089422112287492 0.183141758186951 0.206892172180406
1.449 0.0893614446262478 0.183186358280979 0.206905857218217
1.45 0.0893009654340789 0.183230994676079 0.206919630168301
1.451 0.0892406738581684 0.183275667258184 0.206933490653617
1.452 0.0891805690506557 0.183320375913699 0.206947438299344
1.453 0.089120650168601 0.183365120529506 0.206961472732867
1.454 0.0890609163739513 0.183409900992953 0.20697559358376
1.455 0.0890013668335064 0.183454717191858 0.20698980048377
1.456 0.0889420007188846 0.183499569014504 0.207004093066799
1.457 0.0888828172064892 0.183544456349638 0.207018470968895
1.458 0.0888238154774754 0.183589379086465 0.207032933828228
1.459 0.0887649947177169 0.183634337114651 0.207047481285081
1.46 0.0887063541177733 0.183679330324314 0.207062112981833
1.461 0.0886478928728575 0.183724358606029 0.207076828562944
1.462 0.0885896101828033 0.18376942185082 0.207091627674939
1.463 0.0885315052520336 0.18381451995016 0.207106509966394
1.464 0.0884735772895284 0.183859652795969 0.207121475087921
1.465 0.0884158255087935 0.183904820280609 0.207136522692156
1.466 0.0883582491278291 0.183950022296885 0.207151652433741
1.467 0.0883008473690988 0.183995258738042 0.20716686396931
1.468 0.0882436194594992 0.18404052949776 0.207182156957478
1.469 0.0881865646303287 0.184085834470157 0.207197531058824
1.47 0.0881296821172578 0.184131173549781 0.207212985935876
1.471 0.0880729711602991 0.18417654663161 0.207228521253104
1.472 0.0880164310037769 0.184221953611052 0.207244136676896
1.473 0.0879600608962984 0.184267394383941 0.207259831875552
1.474 0.0879038600907241 0.184312868846532 0.207275606519269
1.475 0.0878478278441385 0.184358376895505 0.207291460280126
1.476 0.0877919634178216 0.184403918427958 0.207307392832072
1.477 0.0877362660772201 0.184449493341404 0.207323403850912
1.478 0.0876807350919191 0.184495101533775 0.207339493014293
1.479 0.0876253697356137 0.184540742903414 0.207355660001696
1.48 0.0875701692860816 0.184586417349074 0.207371904494416
1.481 0.0875151330251546 0.184632124769919 0.207388226175554
1.482 0.087460260238692 0.184677865065518 0.207404624730006
1.483 0.0874055502165526 0.184723638135844 0.207421099844442
1.484 0.0873510022525678 0.184769443881275 0.207437651207305
1.485 0.0872966156445151 0.184815282202588 0.207454278508789
1.486 0.0872423896940909 0.184861153000958 0.207470981440832
1.487 0.0871883237068846 0.184907056177958 0.207487759697104
1.488 0.087134416992352 0.184952991635553 0.207504612972991
1.489 0.0870806688637894 0.184998959276104 0.207521540965587
1.49 0.087027078638308 0.185044959002358 0.20753854337368
1.491 0.0869736456368077 0.185090990717454 0.207555619897744
1.492 0.0869203691839525 0.185137054324917 0.207572770239919
1.493 0.0868672486081446 0.185183149728655 0.207589994104011
1.494 0.0868142832414996 0.18522927683296 0.207607291195469
1.495 0.0867614724198218 0.185275435542504 0.207624661221383
1.496 0.0867088154825796 0.185321625762338 0.207642103890467
1.497 0.0866563117728808 0.185367847397891 0.207659618913049
1.498 0.0866039606374484 0.185414100354964 0.207677206001062
1.499 0.0865517614265968 0.185460384539735 0.207694864868032
1.5 0.0864997134942077 0.18550669985875 0.207712595229064
1.501 0.0864478161977066 0.185553046218927 0.207730396800836
1.502 0.0863960688980388 0.185599423527548 0.207748269301585
1.503 0.0863444709596468 0.185645831692265 0.207766212451098
1.504 0.0862930217504468 0.185692270621091 0.207784225970702
1.505 0.0862417206418053 0.185738740222401 0.207802309583249
1.506 0.0861905670085172 0.185785240404933 0.207820463013112
1.507 0.0861395602287826 0.18583177107778 0.207838685986171
1.508 0.0860886996841844 0.185878332150394 0.207856978229803
1.509 0.0860379847596661 0.18592492353258 0.207875339472872
1.51 0.0859874148435098 0.1859715451345 0.20789376944572
1.511 0.0859369893273141 0.186018196866662 0.207912267880156
1.512 0.0858867076059726 0.186064878639927 0.207930834509445
1.513 0.085836569077652 0.186111590365505 0.207949469068302
1.514 0.0857865731437708 0.186158331954948 0.207968171292878
1.515 0.085736719208978 0.186205103320157 0.207986940920752
1.516 0.0856870066811323 0.186251904373374 0.208005777690923
1.517 0.0856374349712807 0.18629873502718 0.208024681343796
1.518 0.0855880034936378 0.1863455951945 0.208043651621178
1.519 0.0855387116655655 0.186392484788592 0.208062688266265
1.52 0.0854895589075522 0.186439403723054 0.208081791023635
1.521 0.0854405446431927 0.186486351911815 0.208100959639237
1.522 0.0853916682991678 0.186533329269141 0.208120193860381
1.523 0.0853429293052246 0.186580335709624 0.208139493435732
1.524 0.0852943270941565 0.186627371148191 0.208158858115298
1.525 0.0852458611017832 0.186674435500093 0.208178287650424
1.526 0.0851975307669317 0.18672152868091 0.208197781793781
1.527 0.0851493355314166 0.186768650606543 0.208217340299357
1.528 0.0851012748400206 0.186815801193221 0.208236962922448
1.529 0.0850533481404759 0.186862980357492 0.208256649419653
1.53 0.0850055548834448 0.186910188016223 0.208276399548861
1.531 0.0849578945225011 0.186957424086603 0.208296213069245
1.532 0.0849103665141112 0.187004688486134 0.208316089741251
1.533 0.0848629703176157 0.187051981132636 0.208336029326593
1.534 0.0848157053952112 0.187099301944242 0.208356031588242
1.535 0.0847685712119314 0.187146650839397 0.208376096290419
1.536 0.0847215672356297 0.187194027736859 0.208396223198588
1.537 0.0846746929369605 0.187241432555692 0.208416412079443
1.538 0.0846279477893619 0.18728886521527 0.208436662700906
1.539 0.0845813312690378 0.187336325635273 0.208456974832116
1.54 0.0845348428549399 0.187383813735687 0.208477348243419
1.541 0.0844884820287508 0.187431329436799 0.208497782706366
1.542 0.0844422482748664 0.1874788726592 0.208518277993697
1.543 0.0843961410803787 0.18752644332378 0.208538833879343
1.544 0.0843501599350584 0.187574041351729 0.208559450138408
1.545 0.0843043043313387 0.187621666664536 0.208580126547171
1.546 0.0842585737642977 0.187669319183983 0.20860086288307
1.547 0.0842129677316421 0.18771699883215 0.2086216589247
1.548 0.0841674857336904 0.187764705531408 0.208642514451803
1.549 0.0841221272733567 0.187812439204422 0.208663429245264
1.55 0.0840768918561339 0.187860199774146 0.208684403087097
1.551 0.0840317789900781 0.187907987163823 0.208705435760443
1.552 0.0839867881857918 0.187955801296986 0.208726527049564
1.553 0.0839419189564087 0.188003642097453 0.20874767673983
1.554 0.0838971708175768 0.188051509489328 0.208768884617716
1.555 0.0838525432874429 0.188099403396996 0.208790150470794
1.556 0.0838080358866397 0.188147323745128 0.208811474087727
1.557 0.0837636481382652 0.188195270458674 0.208832855258259
1.558 0.0837193795678708 0.188243243462865 0.208854293773212
1.559 0.0836752297034453 0.188291242683209 0.208875789424474
1.56 0.0836311980753994 0.188339268045492 0.208897342004999
1.561 0.0835872842165509 0.188387319475776 0.208918951308795
1.562 0.0835434876621096 0.188435396900396 0.208940617130918
1.563 0.0834998079496624 0.188483500245963 0.208962339267467
1.564 0.0834562446191586 0.188531629439358 0.208984117515575
1.565 0.0834127972128953 0.188579784407732 0.209005951673407
1.566 0.0833694652755028 0.188627965078507 0.209027841540146
1.567 0.0833262483539301 0.188676171379373 0.209049786915995
1.568 0.0832831459974309 0.188724403238284 0.209071787602165
1.569 0.0832401577575487 0.188772660583465 0.209093843400868
1.57 0.0831972831881036 0.1888209433434 0.209115954115316
1.571 0.0831545218451773 0.188869251446838 0.20913811954971
1.572 0.0831118732871 0.188917584822793 0.209160339509234
1.573 0.0830693370744361 0.188965943400534 0.209182613800051
1.574 0.0830269127699705 0.189014327109594 0.209204942229297
1.575 0.0829845999386952 0.189062735879762 0.209227324605072
1.576 0.0829423981477958 0.189111169641085 0.209249760736437
1.577 0.0829003069666377 0.189159628323865 0.209272250433405
1.578 0.082858325966753 0.18920811185866 0.209294793506938
1.579 0.0828164547218275 0.189256620176281 0.209317389768941
1.58 0.082774692807687 0.189305153207789 0.209340039032251
1.581 0.0827330398022847 0.1893537108845 0.209362741110639
1.582 0.0826914952856881 0.189402293137977 0.209385495818798
1.583 0.0826500588400663 0.189450899900034 0.209408302972341
1.584 0.0826087300496768 0.18949953110273 0.209431162387792
1.585 0.0825675085008532 0.189548186678374 0.209454073882583
1.586 0.0825263937819925 0.189596866559517 0.209477037275048
1.587 0.0824853854835426 0.189645570678956 0.209500052384417
1.588 0.0824444831979899 0.189694298969732 0.209523119030809
1.589 0.0824036865198467 0.189743051365125 0.209546237035229
1.59 0.0823629950456396 0.189791827798659 0.209569406219561
1.591 0.0823224083738967 0.189840628204097 0.209592626406563
1.592 0.0822819261051358 0.18988945251544 0.209615897419861
1.593 0.0822415478418524 0.189938300666926 0.209639219083946
1.594 0.0822012731885079 0.189987172593031 0.209662591224165
1.595 0.0821611017515176 0.190036068228466 0.209686013666719
1.596 0.0821210331392391 0.190084987508177 0.209709486238655
1.597 0.0820810669619605 0.190133930367341 0.209733008767864
1.598 0.0820412028318891 0.19018289674137 0.209756581083072
1.599 0.0820014403631396 0.190231886565905 0.209780203013838
1.6 0.081961779171723 0.190280899776818 0.20980387439055
1.601 0.0819222188755349 0.190329936310211 0.209827595044413
1.602 0.0818827590943447 0.190378996102413 0.209851364807454
1.603 0.081843399449784 0.19042807908998 0.209875183512507
1.604 0.0818041395653359 0.190477185209694 0.209899050993218
1.605 0.0817649790663237 0.190526314398561 0.20992296708403
1.606 0.0817259175798999 0.190575466593814 0.209946931620187
1.607 0.0816869547350357 0.190624641732906 0.209970944437724
1.608 0.08164809016251 0.190673839753512 0.209995005373462
1.609 0.0816093234948987 0.19072306059353 0.210019114265007
1.61 0.0815706543665639 0.190772304191076 0.210043270950742
1.611 0.0815320824136437 0.190821570484485 0.210067475269823
1.612 0.0814936072740413 0.190870859412312 0.210091727062175
1.613 0.081455228587415 0.190920170913325 0.210116026168488
1.614 0.0814169459951674 0.190969504926513 0.210140372430211
1.615 0.0813787591404357 0.191018861391076 0.210164765689546
1.616 0.0813406676680808 0.191068240246429 0.210189205789447
1.617 0.0813026712246778 0.191117641432201 0.210213692573615
1.618 0.0812647694585056 0.191167064888233 0.210238225886489
1.619 0.0812269620195368 0.191216510554577 0.21026280557325
1.62 0.0811892485594281 0.191265978371494 0.210287431479806
1.621 0.0811516287315104 0.191315468279456 0.210312103452797
1.622 0.0811141021907786 0.191364980219143 0.210336821339585
1.623 0.0810766685938824 0.191414514131442 0.210361584988253
1.624 0.0810393275991163 0.191464069957445 0.210386394247598
1.625 0.0810020788664103 0.191513647638454 0.210411248967128
1.626 0.0809649220573198 0.191563247115971 0.210436148997059
1.627 0.0809278568350171 0.191612868331705 0.210461094188309
1.628 0.0808908828642809 0.191662511227565 0.210486084392493
1.629 0.0808539998114878 0.191712175745665 0.210511119461923
1.63 0.0808172073446028 0.191761861828317 0.210536199249598
1.631 0.0807805051331697 0.191811569418037 0.210561323609207
1.632 0.0807438928483027 0.191861298457535 0.210586492395117
1.633 0.0807073701626765 0.191911048889726 0.210611705462377
1.634 0.080670936750518 0.191960820657716 0.210636962666706
1.635 0.0806345922875969 0.192010613704812 0.210662263864497
1.636 0.0805983364512169 0.192060427974515 0.210687608912806
1.637 0.0805621689202069 0.192110263410523 0.210712997669354
1.638 0.0805260893749122 0.192160119956724 0.210738429992519
1.639 0.0804900974971859 0.192209997557203 0.210763905741332
1.64 0.08045419297038 0.192259896156237 0.210789424775478
1.641 0.0804183754793369 0.192309815698292 0.210814986955286
1.642 0.0803826447103811 0.192359756128027 0.210840592141731
1.643 0.0803470003513101 0.19240971739029 0.210866240196424
1.644 0.0803114420913867 0.192459699430118 0.210891930981615
1.645 0.0802759696213302 0.192509702192738 0.210917664360184
1.646 0.0802405826333081 0.192559725623561 0.210943440195639
1.647 0.0802052808209279 0.192609769668187 0.210969258352115
1.648 0.080170063879229 0.192659834272401 0.210995118694364
1.649 0.0801349315046744 0.192709919382173 0.211021021087761
1.65 0.0800998833951425 0.192760024943658 0.21104696539829
1.651 0.0800649192499193 0.192810150903192 0.211072951492547
1.652 0.0800300387696905 0.192860297207297 0.211098979237736
1.653 0.0799952416565331 0.192910463802673 0.211125048501662
1.654 0.0799605276139077 0.192960650636204 0.211151159152733
1.655 0.0799258963466513 0.193010857654952 0.21117731105995
1.656 0.0798913475609682 0.19306108480616 0.21120350409291
1.657 0.0798568809644238 0.19311133203725 0.211229738121796
1.658 0.0798224962659355 0.193161599295818 0.211256013017381
1.659 0.0797881931757662 0.193211886529643 0.211282328651019
1.66 0.079753971405516 0.193262193686675 0.211308684894643
1.661 0.0797198306681152 0.193312520715042 0.211335081620762
1.662 0.0796857706778162 0.193362867563048 0.211361518702461
1.663 0.0796517911501867 0.193413234179169 0.211387996013391
1.664 0.0796178918021019 0.193463620512054 0.211414513427771
1.665 0.0795840723517374 0.193514026510526 0.211441070820383
1.666 0.0795503325185618 0.19356445212358 0.211467668066568
1.667 0.0795166720233295 0.19361489730038 0.211494305042226
1.668 0.0794830905880735 0.193665361990263 0.211520981623809
1.669 0.0794495879360982 0.193715846142733 0.211547697688319
1.67 0.0794161637919725 0.193766349707466 0.211574453113307
1.671 0.0793828178815226 0.193816872634302 0.211601247776867
1.672 0.079349549931825 0.193867414873253 0.211628081557635
1.673 0.0793163596711996 0.193917976374495 0.211654954334784
1.674 0.0792832468292027 0.19396855708837 0.211681865988025
1.675 0.0792502111366202 0.194019156965386 0.211708816397597
1.676 0.0792172523254609 0.194069775956216 0.211735805444272
1.677 0.0791843701289495 0.194120414011695 0.211762833009345
1.678 0.0791515642815198 0.194171071082825 0.211789898974636
1.679 0.0791188345188086 0.194221747120767 0.211817003222484
1.68 0.0790861805776482 0.194272442076844 0.211844145635748
1.681 0.0790536021960605 0.194323155902543 0.211871326097799
1.682 0.07902109911325 0.194373888549508 0.21189854449252
1.683 0.0789886710695977 0.194424639969546 0.211925800704303
1.684 0.0789563178066541 0.19447541011462 0.211953094618046
1.685 0.0789240390671332 0.194526198936854 0.21198042611915
1.686 0.078891834594906 0.194577006388528 0.212007795093516
1.687 0.0788597041349938 0.194627832422081 0.212035201427543
1.688 0.0788276474335626 0.194678676990106 0.212062645008124
1.689 0.0787956642379163 0.194729540045354 0.212090125722646
1.69 0.0787637542964904 0.194780421540729 0.212117643458982
1.691 0.0787319173588461 0.194831321429292 0.212145198105494
1.692 0.0787001531756643 0.194882239664257 0.212172789551028
1.693 0.078668461498739 0.194933176198989 0.212200417684909
1.694 0.0786368420809714 0.194984130987008 0.212228082396943
1.695 0.0786052946763642 0.195035103981986 0.212255783577411
1.696 0.0785738190400152 0.195086095137744 0.212283521117066
1.697 0.0785424149281116 0.195137104408257 0.212311294907134
1.698 0.0785110820979238 0.195188131747646 0.212339104839307
1.699 0.0784798203077999 0.195239177110185 0.212366950805745
1.7 0.0784486293171595 0.195290240450295 0.212394832699068
1.701 0.0784175088864881 0.195341321722545 0.212422750412359
1.702 0.0783864587773315 0.195392420881652 0.212450703839157
1.703 0.0783554787522894 0.19544353788248 0.212478692873458
1.704 0.0783245685750107 0.195494672680039 0.21250671740971
1.705 0.0782937280101868 0.195545825229485 0.212534777342811
1.706 0.0782629568235468 0.195596995486118 0.212562872568109
1.707 0.0782322547818516 0.195648183405386 0.212591002981395
1.708 0.0782016216528881 0.195699388942875 0.212619168478906
1.709 0.0781710572054641 0.19575061205432 0.212647368957317
1.71 0.0781405612094025 0.195801852695596 0.212675604313743
1.711 0.0781101334355363 0.195853110822719 0.212703874445734
1.712 0.0780797736557026 0.19590438639185 0.212732179251275
1.713 0.0780494816427374 0.195955679359287 0.212760518628782
1.714 0.0780192571704707 0.196006989681471 0.212788892477098
1.715 0.0779891000137205 0.196058317314983 0.212817300695494
1.716 0.0779590099482882 0.196109662216541 0.212845743183667
1.717 0.0779289867509528 0.196161024343003 0.212874219841734
1.718 0.0778990301994658 0.196212403651365 0.212902730570232
1.719 0.0778691400725463 0.196263800098761 0.212931275270115
1.72 0.0778393161498758 0.196315213642462 0.212959853842754
1.721 0.0778095582120926 0.196366644239873 0.212988466189932
1.722 0.0777798660407874 0.196418091848538 0.213017112213843
1.723 0.0777502394184977 0.196469556426134 0.213045791817089
1.724 0.0777206781287032 0.196521037930474 0.21307450490268
1.725 0.0776911819558204 0.196572536319504 0.213103251374029
1.726 0.077661750685198 0.196624051551306 0.213132031134951
1.727 0.0776323841031119 0.196675583584092 0.213160844089663
1.728 0.0776030819967599 0.196727132376209 0.213189690142777
1.729 0.0775738441542577 0.196778697886134 0.213218569199303
1.73 0.0775446703646329 0.196830280072477 0.213247481164643
1.731 0.0775155604178214 0.196881878893978 0.213276425944592
1.732 0.0774865141046615 0.196933494309507 0.213305403445333
1.733 0.0774575312168903 0.196985126278066 0.213334413573438
1.734 0.0774286115471378 0.197036774758784 0.213363456235864
1.735 0.0773997548889232 0.19708843971092 0.21339253133995
1.736 0.0773709610366496 0.197140121093861 0.213421638793418
1.737 0.0773422297855997 0.197191818867121 0.213450778504368
1.738 0.0773135609319311 0.197243532990343 0.213479950381278
1.739 0.0772849542726717 0.197295263423295 0.213509154333002
1.74 0.077256409605715 0.197347010125873 0.213538390268765
1.741 0.0772279267298161 0.197398773058096 0.213567658098166
1.742 0.0771995054445867 0.197450552180111 0.213596957731172
1.743 0.0771711455504907 0.197502347452188 0.213626289078118
1.744 0.07714284684884 0.197554158834723 0.213655652049705
1.745 0.07711460914179 0.197605986288233 0.213685046556995
1.746 0.0770864322323349 0.197657829773361 0.213714472511416
1.747 0.0770583159243039 0.19770968925087 0.213743929824753
1.748 0.0770302600223566 0.197761564681648 0.213773418409149
1.749 0.0770022643319784 0.197813456026703 0.213802938177105
1.75 0.0769743286594768 0.197865363247164 0.213832489041474
1.751 0.0769464528119769 0.197917286304282 0.213862070915463
1.752 0.0769186365974167 0.197969225159428 0.21389168371263
1.753 0.0768908798245439 0.198021179774092 0.213921327346879
1.754 0.0768631823029109 0.198073150109883 0.213951001732464
1.755 0.0768355438428707 0.198125136128531 0.213980706783984
1.756 0.0768079642555735 0.198177137791883 0.214010442416379
1.757 0.0767804433529616 0.198229155061903 0.214040208544932
1.758 0.0767529809477661 0.198281187900675 0.214070005085267
1.759 0.0767255768535026 0.198333236270396 0.214099831953344
1.76 0.0766982308844671 0.198385300133383 0.214129689065462
1.761 0.0766709428557319 0.198437379452069 0.214159576338251
1.762 0.0766437125831419 0.198489474189 0.214189493688678
1.763 0.0766165398833105 0.198541584306839 0.214219441034037
1.764 0.0765894245736159 0.198593709768363 0.214249418291956
1.765 0.0765623664721967 0.198645850536464 0.214279425380386
1.766 0.0765353653979483 0.198698006574147 0.214309462217609
1.767 0.0765084211705194 0.198750177844531 0.214339528722227
1.768 0.0764815336103074 0.198802364310847 0.214369624813169
1.769 0.0764547025384553 0.198854565936439 0.214399750409681
1.77 0.0764279277768476 0.198906782684763 0.214429905431332
1.771 0.0764012091481062 0.198959014519386 0.214460089798006
1.772 0.0763745464755875 0.199011261403987 0.214490303429907
1.773 0.0763479395833779 0.199063523302355 0.21452054624755
1.774 0.0763213882962904 0.199115800178389 0.214550818171764
1.775 0.076294892439861 0.199168091996099 0.214581119123691
1.776 0.0762684518403449 0.199220398719603 0.214611449024782
1.777 0.076242066324713 0.199272720313129 0.214641807796795
1.778 0.076215735720648 0.199325056741012 0.214672195361797
1.779 0.0761894598565412 0.199377407967697 0.214702611642159
1.78 0.0761632385614888 0.199429773957736 0.214733056560556
1.781 0.0761370716652881 0.199482154675788 0.214763530039966
1.782 0.0761109589984343 0.199534550086618 0.214794032003665
1.783 0.0760849003921168 0.199586960155099 0.21482456237523
1.784 0.0760588956782159 0.19963938484621 0.214855121078537
1.785 0.0760329446892991 0.199691824125034 0.214885708037755
1.786 0.0760070472586179 0.19974427795676 0.21491632317735
1.787 0.075981203220104 0.199796746306682 0.21494696642208
1.788 0.0759554124083664 0.199849229140199 0.214977637696995
1.789 0.0759296746586876 0.199901726422812 0.215008336927436
1.79 0.0759039898070205 0.199954238120127 0.215039064039032
1.791 0.0758783576899849 0.200006764197854 0.215069818957699
1.792 0.0758527781448642 0.200059304621803 0.215100601609639
1.793 0.0758272510096021 0.200111859357889 0.215131411921339
1.794 0.0758017761227995 0.200164428372128 0.215162249819569
1.795 0.0757763533237109 0.200217011630638 0.215193115231381
1.796 0.0757509824522414 0.200269609099636 0.215224008084106
1.797 0.0757256633489433 0.200322220745443 0.215254928305355
1.798 0.075700395855013 0.200374846534479 0.215285875823016
1.799 0.0756751798122879 0.200427486433263 0.215316850565253
1.8 0.075650015063243 0.200480140408415 0.215347852460506
1.801 0.075624901450988 0.200532808426654 0.215378881437486
1.802 0.0755998388192639 0.200585490454798 0.215409937425179
1.803 0.0755748270124399 0.200638186459762 0.215441020352839
1.804 0.0755498658755108 0.200690896408561 0.215472130149991
1.805 0.0755249552540931 0.200743620268308 0.215503266746427
1.806 0.0755000949944227 0.200796358006211 0.215534430072207
1.807 0.0754752849433512 0.200849109589576 0.215565620057655
1.808 0.0754505249483436 0.200901874985807 0.21559683663336
1.809 0.0754258148574744 0.200954654162404 0.215628079730173
1.81 0.0754011545194255 0.20100744708696 0.215659349279208
1.811 0.0753765437834826 0.201060253727167 0.215690645211837
1.812 0.0753519824995324 0.20111307405081 0.215721967459694
1.813 0.0753274705180601 0.201165908025771 0.215753315954668
1.814 0.0753030076901455 0.201218755620024 0.215784690628906
1.815 0.0752785938674611 0.201271616801638 0.215816091414808
1.816 0.0752542289022688 0.201324491538776 0.215847518245032
1.817 0.0752299126474167 0.201377379799694 0.215878971052485
1.818 0.0752056449563368 0.201430281552741 0.215910449770326
1.819 0.0751814256830418 0.201483196766359 0.215941954331967
1.82 0.0751572546821226 0.201536125409083 0.215973484671066
1.821 0.0751331318087451 0.201589067449538 0.216005040721529
1.822 0.0751090569186474 0.201642022856441 0.216036622417512
1.823 0.0750850298681377 0.201694991598603 0.216068229693412
1.824 0.0750610505140906 0.201747973644922 0.216099862483874
1.825 0.075037118713945 0.201800968964389 0.216131520723783
1.826 0.0750132343257012 0.201853977526086 0.216163204348268
1.827 0.074989397207918 0.201906999299181 0.216194913292698
1.828 0.0749656072197104 0.201960034252936 0.216226647492682
1.829 0.0749418642207465 0.202013082356699 0.216258406884066
1.83 0.0749181680712449 0.20206614357991 0.216290191402936
1.831 0.0748945186319725 0.202119217892094 0.216322000985612
1.832 0.0748709157642413 0.202172305262866 0.21635383556865
1.833 0.0748473593299059 0.20222540566193 0.216385695088839
1.834 0.0748238491913611 0.202278519059076 0.216417579483201
1.835 0.0748003852115393 0.202331645424181 0.21644948868899
1.836 0.0747769672539077 0.20238478472721 0.216481422643692
1.837 0.0747535951824657 0.202437936938214 0.216513381285019
1.838 0.0747302688617428 0.202491102027331 0.216545364550915
1.839 0.0747069881567956 0.202544279964783 0.216577372379549
1.84 0.0746837529332054 0.202597470720879 0.216609404709316
1.841 0.0746605630570758 0.202650674266015 0.216641461478839
1.842 0.0746374183950302 0.202703890570668 0.216673542626962
1.843 0.0746143188142091 0.202757119605403 0.216705648092752
1.844 0.074591264182268 0.202810361340868 0.2167377778155
1.845 0.0745682543673746 0.202863615747795 0.216769931734718
1.846 0.0745452892382066 0.202916882797001 0.216802109790134
1.847 0.0745223686639491 0.202970162459383 0.2168343119217
1.848 0.0744994925142923 0.203023454705926 0.216866538069582
1.849 0.0744766606594291 0.203076759507693 0.216898788174165
1.85 0.0744538729700528 0.203130076835833 0.216931062176047
1.851 0.0744311293173545 0.203183406661576 0.216963360016045
1.852 0.0744084295730208 0.203236748956233 0.216995681635185
1.853 0.0743857736092317 0.203290103691198 0.217028026974708
1.854 0.0743631612986581 0.203343470837946 0.217060395976068
1.855 0.0743405925144593 0.203396850368031 0.217092788580928
1.856 0.074318067130281 0.203450242253091 0.21712520473116
1.857 0.0742955850202529 0.203503646464841 0.217157644368846
1.858 0.0742731460589863 0.203557062975079 0.217190107436276
1.859 0.0742507501215721 0.203610491755682 0.217222593875946
1.86 0.0742283970835782 0.203663932778604 0.217255103630558
1.861 0.0742060868210477 0.203717386015882 0.217287636643019
1.862 0.074183819210496 0.20377085143963 0.21732019285644
1.863 0.0741615941289094 0.20382432902204 0.217352772214135
1.864 0.0741394114537423 0.203877818735383 0.21738537465962
1.865 0.0741172710629153 0.203931320552009 0.217418000136612
1.866 0.0740951728348128 0.203984834444345 0.217450648589027
1.867 0.074073116648281 0.204038360384895 0.217483319960983
1.868 0.0740511023826258 0.20409189834624 0.217516014196793
1.869 0.0740291299176103 0.20414544830104 0.21754873124097
1.87 0.0740071991334532 0.204199010222028 0.217581471038223
1.871 0.0739853099108263 0.204252584082018 0.217614233533455
1.872 0.0739634621308525 0.204306169853896 0.217647018671766
1.873 0.0739416556751035 0.204359767510626 0.217679826398447
1.874 0.0739198904255982 0.204413377025246 0.217712656658985
1.875 0.0738981662648001 0.204466998370872 0.217745509399056
1.876 0.0738764830756157 0.204520631520691 0.217778384564528
1.877 0.073854840741392 0.204574276447969 0.217811282101462
1.878 0.0738332391459149 0.204627933126043 0.217844201956104
1.879 0.0738116781734066 0.204681601528326 0.217877144074892
1.88 0.0737901577085243 0.204735281628304 0.21791010840445
1.881 0.0737686776363576 0.204788973399538 0.217943094891587
1.882 0.0737472378424267 0.20484267681566 0.217976103483302
1.883 0.0737258382126807 0.204896391850378 0.218009134126777
1.884 0.0737044786334951 0.204950118477469 0.218042186769377
1.885 0.0736831589916702 0.205003856670788 0.218075261358652
1.886 0.0736618791744289 0.205057606404257 0.218108357842334
1.887 0.0736406390694152 0.205111367651872 0.218141476168337
1.888 0.0736194385646917 0.205165140387703 0.218174616284756
1.889 0.0735982775487382 0.205218924585889 0.218207778139866
1.89 0.0735771559104492 0.20527272022064 0.21824096168212
1.891 0.0735560735391325 0.205326527266238 0.218274166860151
1.892 0.0735350303245074 0.205380345697037 0.21830739362277
1.893 0.0735140261567021 0.205434175487459 0.218340641918962
1.894 0.0734930609262527 0.205488016611998 0.218373911697892
1.895 0.0734721345241006 0.205541869045217 0.218407202908898
1.896 0.0734512468415912 0.205595732761749 0.218440515501492
1.897 0.0734303977704718 0.205649607736298 0.21847384942536
1.898 0.0734095872028897 0.205703493943636 0.218507204630362
1.899 0.0733888150313907 0.205757391358603 0.21854058106653
1.9 0.0733680811489169 0.205811299956109 0.218573978684066
1.901 0.0733473854488052 0.205865219711132 0.218607397433343
1.902 0.0733267278247852 0.20591915059872 0.218640837264905
1.903 0.0733061081709779 0.205973092593987 0.218674298129463
1.904 0.0732855263818932 0.206027045672115 0.218707779977898
1.905 0.0732649823524291 0.206081009808354 0.218741282761259
1.906 0.073244475977869 0.206134984978022 0.218774806430759
1.907 0.0732240071538805 0.206188971156504 0.21880835093778
1.908 0.0732035757765137 0.206242968319249 0.218841916233868
1.909 0.0731831817421989 0.206296976441777 0.218875502270732
1.91 0.0731628249477458 0.206350995499672 0.218909109000249
1.911 0.0731425052903409 0.206405025468583 0.218942736374456
1.912 0.0731222226675464 0.206459066324228 0.218976384345552
1.913 0.0731019769772981 0.206513118042387 0.219010052865899
1.914 0.0730817681179042 0.206567180598909 0.21904374188802
1.915 0.0730615959880432 0.206621253969707 0.219077451364598
1.916 0.0730414604867622 0.206675338130756 0.219111181248475
1.917 0.0730213615134758 0.206729433058101 0.219144931492652
1.918 0.0730012989679637 0.206783538727848 0.219178702050289
1.919 0.0729812727503698 0.206837655116167 0.219212492874702
1.92 0.0729612827612 0.206891782199294 0.219246303919365
1.921 0.0729413289013209 0.206945919953529 0.219280135137907
1.922 0.072921411071958 0.207000068355233 0.219313986484113
1.923 0.0729015291746943 0.207054227380833 0.219347857911923
1.924 0.0728816831114686 0.207108397006817 0.219381749375431
1.925 0.0728618727845737 0.207162577209739 0.219415660828882
1.926 0.0728420980966554 0.207216767966213 0.219449592226677
1.927 0.0728223589507101 0.207270969252916 0.219483543523368
1.928 0.0728026552500842 0.207325181046589 0.219517514673655
1.929 0.0727829868984717 0.207379403324032 0.219551505632395
1.93 0.0727633537999132 0.20743363606211 0.219585516354588
1.931 0.0727437558587941 0.207487879237747 0.21961954679539
1.932 0.072724192979843 0.207542132827931 0.219653596910099
1.933 0.0727046650681307 0.207596396809709 0.219687666654168
1.934 0.072685172029068 0.20765067116019 0.219721755983191
1.935 0.0726657137684045 0.207704955856544 0.219755864852913
1.936 0.0726462901922274 0.207759250876002 0.219789993219224
1.937 0.0726269012069594 0.207813556195853 0.219824141038158
1.938 0.0726075467193577 0.207867871793449 0.219858308265896
1.939 0.0725882266365124 0.207922197646201 0.219892494858763
1.94 0.072568940865845 0.207976533731578 0.219926700773225
1.941 0.0725496893151069 0.208030880027112 0.219960925965894
1.942 0.072530471892378 0.208085236510391 0.219995170393524
1.943 0.0725112885060652 0.208139603159063 0.220029434013008
1.944 0.0724921390649012 0.208193979950837 0.220063716781384
1.945 0.0724730234779428 0.208248366863479 0.220098018655828
1.946 0.0724539416545695 0.208302763874812 0.220132339593656
1.947 0.0724348935044822 0.20835717096272 0.220166679552325
1.948 0.0724158789377019 0.208411588105145 0.220201038489429
1.949 0.0723968978645679 0.208466015280084 0.220235416362701
1.95 0.0723779501957369 0.208520452465595 0.220269813130012
1.951 0.0723590358421813 0.208574899639792 0.220304228749368
1.952 0.0723401547151878 0.208629356780847 0.220338663178913
1.953 0.0723213067263563 0.208683823866988 0.220373116376927
1.954 0.0723024917875983 0.2087383008765 0.220407588301824
1.955 0.0722837098111356 0.208792787787727 0.220442078912153
1.956 0.072264960709499 0.208847284579066 0.220476588166599
1.957 0.072246244395527 0.208901791228973 0.220511116023977
1.958 0.0722275607823641 0.20895630771596 0.220545662443237
1.959 0.0722089097834602 0.209010834018593 0.220580227383462
1.96 0.0721902913125685 0.209065370115497 0.220614810803865
1.961 0.0721717052837446 0.209119915985348 0.220649412663791
1.962 0.0721531516113453 0.209174471606882 0.220684032922717
1.963 0.072134630210027 0.209229036958887 0.220718671540247
1.964 0.0721161409947444 0.209283612020208 0.220753328476118
1.965 0.0720976838807495 0.209338196769744 0.220788003690193
1.966 0.0720792587835901 0.209392791186448 0.220822697142466
1.967 0.0720608656191086 0.209447395249329 0.220857408793058
1.968 0.0720425043034407 0.209502008937449 0.220892138602216
1.969 0.0720241747530142 0.209556632229925 0.220926886530317
1.97 0.0720058768845476 0.209611265105926 0.220961652537861
1.971 0.0719876106150491 0.209665907544677 0.220996436585475
1.972 0.071969375861815 0.209720559525456 0.221031238633912
1.973 0.0719511725424289 0.209775221027594 0.22106605864405
1.974 0.07193300057476 0.209829892030474 0.221100896576889
1.975 0.0719148598769622 0.209884572513534 0.221135752393556
1.976 0.071896750367473 0.209939262456264 0.221170626055297
1.977 0.0718786719650119 0.209993961838206 0.221205517523484
1.978 0.0718606245885792 0.210048670638955 0.221240426759611
1.979 0.0718426081574554 0.21010338883816 0.221275353725292
1.98 0.0718246225911992 0.210158116415518 0.221310298382262
1.981 0.071806667809647 0.210212853350782 0.221345260692379
1.982 0.0717887437329113 0.210267599623755 0.221380240617619
1.983 0.0717708502813796 0.210322355214291 0.221415238120078
1.984 0.0717529873757132 0.210377120102297 0.221450253161972
1.985 0.0717351549368464 0.210431894267729 0.221485285705635
1.986 0.0717173528859848 0.210486677690597 0.221520335713518
1.987 0.0716995811446045 0.210541470350959 0.221555403148192
1.988 0.0716818396344508 0.210596272228925 0.221590487972344
1.989 0.0716641282775372 0.210651083304657 0.221625590148777
1.99 0.0716464469961441 0.210705903558364 0.221660709640412
1.991 0.0716287957128178 0.210760732970309 0.221695846410283
1.992 0.0716111743503693 0.210815571520801 0.221731000421542
1.993 0.0715935828318734 0.210870419190204 0.221766171637454
1.994 0.071576021080667 0.210925275958926 0.2218013600214
1.995 0.0715584890203488 0.210980141807429 0.221836565536872
1.996 0.0715409865747775 0.211035016716223 0.221871788147478
1.997 0.0715235136680712 0.211089900665866 0.221907027816938
1.998 0.0715060702246059 0.211144793636965 0.221942284509084
1.999 0.0714886561690149 0.211199695610179 0.221977558187861
2 0.0714712714261873 0.211254606566213 0.222012848817324


==> rm.txt <==
"time" "Hn1" "Hn1a" "Hn2" "Diff"
10 0.0412446047309526 0.224601749427968 0.219256087139797 0.178011482408844
20 0.0913678317262881 0.318248884657858 0.314135308839255 0.222767477112967
30 0.124511197637381 0.363314538397387 0.359655513640519 0.235144316003139
40 0.148780249074997 0.391860757840598 0.38845302101482 0.239672771939823
50 0.167756427884018 0.412309074039706 0.409066503740602 0.241310075856584
60 0.183247220155824 0.428028050532924 0.424905031016408 0.241657810860584
70 0.196281005690356 0.440679623730043 0.437648609155659 0.241367603465303
80 0.207495511435744 0.451196837257677 0.448239688223361 0.240744176787617
90 0.217312164484167 0.460151944547062 0.457255957356635 0.239943792872468
100 0.226023334325354 0.467919333900784 0.465075192820134 0.23905185849478
110 0.233839789173525 0.474756333917185 0.471956959601516 0.23811717042799
120 0.240918260756982 0.480846846049335 0.478086703441099 0.237168442684117
130 0.247378323009115 0.486326516097933 0.483601175966834 0.236222852957719
140 0.253313185347007 0.491298046870613 0.488603895886984 0.235290710539977
150 0.258796849344023 0.495840928195374 0.493174970289736 0.234378120945713
160 0.263889002324898 0.500017849101106 0.497377565232957 0.233488562908059
170 0.268638453145755 0.503879056400545 0.501262302997527 0.232623849851773
180 0.273085600485146 0.507465397365397 0.504870331125494 0.231784730640348
190 0.277264242158608 0.510810493581837 0.50823551471083 0.230971272552222
200 0.281202925218347 0.513942326000686 0.511386034631399 0.230183109413053
210 0.284925969496184 0.516884411671349 0.514345573895496 0.229419604399312
220 0.288454254688022 0.519656691487058 0.517134212520703 0.228679957832681
230 0.291805833415375 0.522276209633618 0.519769112360215 0.22796327894484
240 0.294996414320391 0.524757640421666 0.522265048046543 0.227268633726152
250 0.298039746795336 0.527113701629138 0.524634823517875 0.226595076722539
260 0.300947930353649 0.529355482305657 0.526889602316898 0.225941671963249
270 0.303731665622366 0.531492705309127 0.529039172102543 0.225307506480178
280 0.306400459644826 0.533533939477325 0.531092158400881 0.224691698756054
290 0.308962795085508 0.535486772529865 0.53305619878124 0.224093403695732
300 0.311426270665059 0.537357953057509 0.534938085882047 0.223511815216988
310 0.313797718479374 0.53915350796104 0.536743885699412 0.222946167220037
320 0.316083302604846 0.540878840231619 0.53847903606903 0.222395733464183
330 0.318288602446628 0.54253881086889 0.540148429167366 0.221859826720738
340 0.320418683566041 0.544137807908275 0.54175648102658 0.221337797460539
350 0.322478158169041 0.545679804902086 0.543307190425812 0.220829032256772
360 0.324471237007786 0.547168410718395 0.544804189036957 0.220332952029171
370 0.32640177411152 0.548606912150033 0.546250784328553 0.219849010217033
380 0.328273305498524 0.549998310536463 0.54764999643956 0.219376690941036
390 0.330089082811339 0.551345353374026 0.549004590005739 0.2189155071944
400 0.331852102650269 0.552650561710332 0.550317101740302 0.218464999090033
410 0.333565132245983 0.553916253975664 0.551589864426473 0.218024732180489
420 0.335230732003702 0.555144566789794 0.552825027864279 0.217594295860578
430 0.336851275363482 0.55633747319048 0.554024577221076 0.217173301857595
440 0.338428966349402 0.55749679865529 0.555190349160104 0.216761382810703
450 0.339965855121548 0.558624235227642 0.556324046060216 0.216358190938668
460 0.341463851796244 0.559721354008288 0.557427248589829 0.215963396793586
470 0.342924738759814 0.560789616232583 0.558501426857027 0.215576688097214
480 0.344350181667821 0.561830383120166 0.559547950323734 0.215197768655914
490 0.345741739293867 0.562844924655707 0.560568096643729 0.214826357349862
500 0.347100872368715 0.563834427436053 0.561563059560774 0.214462187192059
510 0.348428951530858 0.564800001699625 0.56253395598352 0.214105004452662
520 0.349727264493105 0.565742687637583 0.563481832337381 0.213754567844275
530 0.350997022515724 0.566663461072468 0.564407670279682 0.213410647763958
540 0.352239366264724 0.567563238578413 0.565312391852673 0.213073025587949
550 0.353455371123741 0.568442882107095 0.566196864139034 0.212741493015293
560 0.354646052019254 0.569303203175254 0.567061903476044 0.21241585145679
570 0.355812367811413 0.57014496666235 0.567908279277358 0.212095911465945
580 0.356955225296355 0.570968894260866 0.568736717505136 0.211781492208781
590 0.35807548286034 0.571775667616421 0.569547903829984 0.211472420969644
600 0.359173953821246 0.572565931190353 0.570342486511553 0.211168532690307
610 0.360251409488833 0.573340294873513 0.571121079028737 0.210869669539903
620 0.361308581971573 0.574099336376586 0.571884262484962 0.210575680513389
630 0.362346166754674 0.574843603419333 0.572632587811106 0.210286421056432
640 0.363364825071239 0.575573615738592 0.573366577786004 0.210001752714765
650 0.364365186086043 0.576289866932628 0.574086728892265 0.209721542806222
660 0.365347848909344 0.576992826157461 0.574793513023117 0.209445664113773
670 0.366313384456273 0.577682939689132 0.575487379054342 0.209173994598068
680 0.367262337165732 0.578360632364317 0.576168754293781 0.208906417128049
690 0.368195226591273 0.57902630891042 0.576838045819625 0.208642819228351
700 0.369112548875197 0.5796803551751 0.577495641717495 0.208383092842299
710 0.370014778115923 0.580323139264148 0.578141912225307 0.208127134109384
720 0.370902367637763 0.58095501259575 0.578777210793983 0.207874843156221
730 0.37177575117126 0.581576310878348 0.579401875071295 0.207626123900035
740 0.372635343951538 0.582187355018603 0.580016227815362 0.207380883863823
750 0.373481543741352 0.582788451965335 0.580620577743729 0.207139034002377
760 0.374314731784915 0.583379895494747 0.581215220323364 0.20690048853845
770 0.375135273698033 0.583961966941726 0.5818004385064 0.206665164808367
780 0.375943520299546 0.584534935881591 0.582376503416002 0.206432983116456
790 0.376739808388638 0.58509906076622 0.582943674986351 0.206203866597713
800 0.37752446147217 0.585654589518161 0.583502202560336 0.205977741088166
810 0.378297790445823 0.586201760085983 0.584052325448252 0.205754535002429
820 0.379060094232505 0.586740800963841 0.584594273450495 0.205534179217989
830 0.37981166038119 0.587271931677979 0.585128267346984 0.205316606965795
840 0.38055276562907 0.587795363242641 0.585654519355809 0.205101753726739
850 0.381283676429687 0.588311298587645 0.586173233563368 0.204889557133681
860 0.382004649449448 0.588819932959714 0.586684606328094 0.204679956878646
870 0.382715932034785 0.589321454299441 0.587188826659681 0.204472894624896
880 0.383417762651981 0.589816043595646 0.587686076575544 0.204268313923563
890 0.384110371301569 0.590303875218711 0.588176531436146 0.204066160134577
900 0.384793979909023 0.590785117234364 0.588660360260647 0.203866380351625
910 0.385468802693353 0.591259931699267 0.589137726024254 0.203668923330901
920 0.386135046515074 0.591728474939654 0.5896087859385 0.203473739423425
930 0.386792911204911 0.59219089781415 0.590073691715632 0.203280780510721
940 0.387442589874498 0.592647345961845 0.590532589818153 0.203089999943655
950 0.388084269210241 0.593097960036597 0.590985621694501 0.20290135248426
960 0.388718129751418 0.593542875928448 0.591432924001782 0.202714794250364
970 0.38934434615351 0.593982224973014 0.591874628816392 0.202530282662881
980 0.389963087437705 0.594416134149598 0.592310863833295 0.202347776395591
990 0.390574517227406 0.594844726268757 0.592741752554698 0.202167235327292
1000 0.391178793972576 0.595268120149973 0.593167414468764 0.201988620496187
1010 0.391776071162628 0.595686430790051 0.593587965219 0.201811894056372
1020 0.392366497528573 0.596099769522823 0.594003516764896 0.201637019236323
1030 0.39295021723505 0.596508244170661 0.59441417753433 0.20146396029928
1040 0.393527370062851 0.596911959188328 0.594820052568255 0.201292682505404
1050 0.39409809158249 0.597311015799599 0.595221243658125 0.201123152075635
1060 0.394662513319332 0.597705512127093 0.595617849476484 0.200955336157153
1070 0.395220762910769 0.598095543315713 0.596009965701124 0.200789202790355
1080 0.395772964255908 0.598481201650059 0.596397685133185 0.200624720877277
1090 0.39631923765817 0.59886257666617 0.59678109780955 0.200461860151379
1100 0.396859699961217 0.599239755257915 0.597160291109848 0.200300591148632
1110 0.397394464678563 0.599612821778332 0.597535349858392 0.200140885179829
1120 0.39792364211723 0.599981858136204 0.597906356421308 0.199982714304077
1130 0.398447339495753 0.600346943888129 0.598273390799146 0.199826051303393
1140 0.398965661056856 0.600708156326346 0.598636530715209 0.199670869658353
1150 0.399478708175082 0.601065570562531 0.598995851699842 0.19951714352476
1160 0.399986579459629 0.601419259607791 0.599351427170881 0.199364847711251
1170 0.400489370852669 0.601769294449062 0.599703328510499 0.19921395765783
1180 0.400987175723362 0.602115744122094 0.600051625138614 0.199064449415252
1190 0.401480084957799 0.602458675781209 0.600396384583044 0.198916299625245
1200 0.401968187045088 0.602798154766004 0.600737672546597 0.198769485501509
1210 0.402451568159762 0.603134244665139 0.601075552971232 0.198623984811471
1220 0.402930312240711 0.603467007377391 0.601410088099459 0.198479775858747
1230 0.403404501066807 0.603796503170079 0.601741338533101 0.198336837466294
1240 0.403874214329375 0.604122790735023 0.602069363289579 0.198195148960204
1250 0.404339529701686 0.604445927242137 0.60239421985581 0.198054690154124
1260 0.404800522905598 0.604765968390791 0.602715964239864 0.197915441334266
1270 0.405257267775499 0.605082968459042 0.603034651020479 0.19777738324498
1280 0.405709836319661 0.605396980350842 0.60335033339454 0.19764049707488
1290 0.406158298779156 0.605708055641322 0.603663063222621 0.197504764443465
1300 0.406602723684426 0.60601624462024 0.603972891072684 0.197370167388258
1310 0.407043177909629 0.606321596333692 0.604279866262027 0.197236688352398
1320 0.407479726724858 0.606624158624151 0.604584036897554 0.197104310172696
1330 0.407912433846341 0.606923978168931 0.604885449914457 0.196973016068116
1340 0.408341361484705 0.607221100517137 0.605184151113382 0.196842789628677
1350 0.408766570391392 0.607515570125181 0.605480185196137 0.196713614804745
1360 0.409188119903325 0.607807430390913 0.605773595800032 0.196585475896706
1370 0.409606067985885 0.608096723686459 0.606064425530893 0.196458357545007
1380 0.410020471274278 0.608383491389792 0.606352715994819 0.196332244720541
1390 0.410431385113378 0.608667773915121 0.606638507828741 0.196207122715363
1400 0.410838863596091 0.608949610742128 0.606921840729831 0.196082977133739
1410 0.411242959600321 0.609229040444127 0.607202753483811 0.19595979388349
1420 0.411643724824592 0.609506100715169 0.607481283992224 0.195837559167632
1430 0.412041209822385 0.609780828396162 0.607757469298693 0.195716259476307
1440 0.412435464035243 0.610053259500023 0.608031345614222 0.195595881578979
1450 0.4128265358247 0.610323429235938 0.608302948341589 0.195476412516889
1460 0.413214472503081 0.610591372032728 0.608572312098851 0.19535783959577
1470 0.413599320363221 0.610857121561394 0.60883947074201 0.195240150378789
1480 0.413981124707146 0.61112071075686 0.609104457386883 0.195123332679736
1490 0.414359929873766 0.611382171838941 0.609367304430187 0.19500737455642
1500 0.414735779265609 0.611641536332584 0.609628043569898 0.194892264304289
1510 0.415108715374643 0.611898835087403 0.609886705824894 0.194777990450251
1520 0.415478779807226 0.61215409829654 0.610143321553921 0.194664541746694
1530 0.415846013308209 0.612407355514873 0.610397920473907 0.194551907165698
1540 0.416210455784233 0.612658635676611 0.610650531677656 0.194440075893423
1550 0.416572146326251 0.612907967112286 0.610901183650933 0.194329037324682
1560 0.416931123231304 0.613155377565176 0.611149904288985 0.194218781057681
1570 0.417287424023583 0.613400894207177 0.611396720912499 0.194109296888916
1580 0.417641085474799 0.613644543654151 0.611641660283036 0.194000574808237
1590 0.417992143623897 0.613886351980762 0.611884748617953 0.193892604994056
1600 0.41834063379613 0.614126344734829 0.612126011604835 0.193785377808705
1610 0.418686590621523 0.614364546951209 0.612365474415457 0.193678883793934
1620 0.419030048052748 0.614600983165229 0.612603161719293 0.193573113666546
1630 0.419371039382435 0.614835677425689 0.612839097696589 0.193468058314155
1640 0.419709597259935 0.615068653307445 0.613073306051021 0.193363708791085
1650 0.420045753707562 0.615299933923594 0.613305810021941 0.193260056314379
1660 0.420379540136326 0.615529541937271 0.613536632396251 0.193157092259925
1670 0.420710987361185 0.61575749957308 0.613765795519889 0.193054808158705
1680 0.421040125615819 0.615983828628158 0.613993321308963 0.192953195693144
1690 0.421366984566967 0.61620855048291 0.614219231260537 0.19285224669357
1700 0.421691593328314 0.616431686111402 0.614443546463088 0.192751953134774
1710 0.422013980473968 0.616653256091432 0.614666287606638 0.19265230713267
1720 0.422334174051529 0.616873280614308 0.614887474992574 0.192553300941045
1730 0.422652201594769 0.617091779494313 0.61510712854318 0.192454926948411
1740 0.422968090135934 0.617308772177897 0.615325267810869 0.192357177674935
1750 0.423281866217687 0.617524277752584 0.615541911987152 0.192260045769466
1760 0.423593555904695 0.617738314955625 0.615757079911324 0.192163524006629
1770 0.423903184794884 0.617950902182378 0.615970790078906 0.192067605284022
1780 0.424210778030361 0.618162057494456 0.616183060649828 0.191972282619467
1790 0.424516360308029 0.618371798627631 0.616393909456384 0.191877549148354
1800 0.42481995588989 0.618580142999503 0.616603354010938 0.191783398121049
1810 0.425121588613055 0.618787107716955 0.616811411513427 0.191689822900372
1820 0.425421281899477 0.618992709583385 0.617018098858626 0.191596816959149
1830 0.425719058765404 0.619196965105738 0.617223432643226 0.191504373877822
1840 0.426014941830561 0.61939989050133 0.617427429172695 0.191412487342134
1850 0.426308953327088 0.619601501704486 0.617630104467947 0.191321151140859
1860 0.426601115108222 0.619801814372986 0.617831474271832 0.19123035916361
1870 0.426891448656741 0.620000843894332 0.618031554055431 0.19114010539869
1880 0.427179975093173 0.620198605391836 0.618230359024186 0.191050383931013
1890 0.427466715183788 0.62039511373055 0.618427904123853 0.190961188940065
1900 0.427751689348366 0.620590383523017 0.618624204046295 0.190872514697929
1910 0.428034917667758 0.620784429134878 0.618819273235111 0.190784355567353
1920 0.428316419891243 0.620977264690317 0.619013125891118 0.190696705999875
1930 0.428596215443686 0.62116890407736 0.61920577597768 0.190609560533994
1940 0.428874323432512 0.621359360953036 0.619397237225889 0.190522913793377
1950 0.429150762654486 0.621548648748389 0.619587523139618 0.190436760485132
1960 0.429425551602322 0.621736780673368 0.619776647000423 0.190351095398102
1970 0.429698708471114 0.621923769721576 0.619964621872333 0.190265913401219
1980 0.429970251164604 0.622109628674899 0.620151460606496 0.190181209441891
1990 0.430240197301283 0.622294370108013 0.620337175845713 0.19009697854443
2000 0.430508564220332 0.622478006392773 0.62052178002885 0.190013215808519
2010 0.43077536898742 0.622660549702483 0.620705285395135 0.189929916407716
2020 0.431040628400345 0.622842012016058 0.620887703988344 0.189847075587999
2030 0.431304358994535 0.623022405122085 0.621069047660877 0.189764688666342
2040 0.431566577048409 0.623201740622769 0.621249328077731 0.189682751029322
2050 0.431827298588601 0.62338002993778 0.621428556720373 0.189601258131772
2060 0.432086539395058 0.623557284308013 0.62160674489051 0.189520205495452
2070 0.432344315006008 0.623733514799237 0.621783903713769 0.189439588707761
2080 0.4326006407228 0.623908732305665 0.621960044143278 0.189359403420477
2090 0.432855531614633 0.624082947553424 0.622135176963161 0.189279645348528
2100 0.433109002523164 0.624256171103949 0.62230931279195 0.189200310268786
2110 0.433361068066999 0.624428413357283 0.6224824620859 0.189121394018901
2120 0.433611742646086 0.624599684555304 0.622654635142236 0.189042892496149
2130 0.43386104044599 0.624769994784862 0.622825842102309 0.188964801656319
2140 0.434108975442071 0.624939353980852 0.622996092954683 0.188887117512612
2150 0.434355561403559 0.625107771929201 0.623165397538142 0.188809836134582
2160 0.434600811897534 0.62527525826979 0.623333765544622 0.188732953647089
2170 0.434844740292806 0.6254418224993 0.623501206522081 0.188656466229276
2180 0.435087359763713 0.625607473973996 0.623667729877291 0.188580370113578
2190 0.435328683293818 0.625772221912436 0.623833344878566 0.188504661584748
2200 0.435568723679527 0.625936075398121 0.623998060658427 0.1884293369789
2210 0.435807493533618 0.626099043382084 0.624161886216202 0.188354392682584
2220 0.436045005288692 0.626261134685413 0.624324830420566 0.188279825131875
2230 0.436281271200538 0.626422358001716 0.62448690201202 0.188205630811482
2240 0.436516303351428 0.626582721899532 0.624648109605309 0.18813180625388
2250 0.436750113653331 0.62674223482468 0.624808461691793 0.188058348038462
2260 0.436982713851054 0.626900905102557 0.624967966641753 0.187985252790699
2270 0.437214115525313 0.627058740940385 0.625126632706649 0.187912517181337
2280 0.437444330095733 0.627215750429401 0.625284468021326 0.187840137925593
2290 0.437673368823785 0.627371941547002 0.625441480606167 0.187768111782382
2300 0.437901242815646 0.627527322158836 0.625597678369198 0.187696435553552
2310 0.43812796302501 0.627681900020854 0.625753069108149 0.187625106083139
2320 0.438353540255824 0.627835682781304 0.625907660512462 0.187554120256639
2330 0.438577985164967 0.62798867798269 0.62606146016526 0.187483475000293
2340 0.438801308264874 0.628140893063681 0.626214475545265 0.187413167280391
2350 0.439023519926098 0.628292335360986 0.626366714028681 0.187343194102583
2360 0.439244630379815 0.628443012111173 0.626518182891031 0.187273552511216
2370 0.439464649720279 0.628592930452462 0.626668889308952 0.187204239588674
2380 0.439683587907218 0.628742097426471 0.626818840361955 0.187135252454736
2390 0.439901454768187 0.628890519979926 0.62696804303414 0.187066588265954
2400 0.440118260000854 0.629038204966331 0.627116504215883 0.186998244215029
2410 0.440334013175261 0.629185159147609 0.627264230705476 0.186930217530215
2420 0.44054872373601 0.629331389195695 0.627411229210738 0.186862505474728
2430 0.440762401004426 0.629476901694109 0.627557506350589 0.186795105346163
2440 0.440975054180658 0.629621703139486 0.627703068656593 0.186728014475935
2450 0.441186692345744 0.629765799943072 0.627847922574463 0.186661230228719
2460 0.441397324463629 0.629909198432196 0.627992074465539 0.18659475000191
2470 0.441606959383144 0.630051904851709 0.62813553060823 0.186528571225086
2480 0.441815605839938 0.63019392536538 0.628278297199431 0.186462691359493
2490 0.442023272458377 0.630335266057286 0.628420380355904 0.186397107897526
2500 0.442229967753402 0.630475932933148 0.628561786115636 0.186331818362234
2510 0.442435700132339 0.63061593192166 0.628702520439165 0.186266820306825
2520 0.442640477896691 0.630755268875774 0.628842589210879 0.186202111314188
2530 0.442844309243874 0.630893949573973 0.628981998240289 0.186137688996416
2540 0.443047202268928 0.631031979721501 0.629120753263276 0.186073550994348
2550 0.443249164966195 0.631169364951588 0.62925885994331 0.186009694977115
2560 0.443450205230956 0.631306110826631 0.629396323872646 0.18594611864169
2570 0.443650330861038 0.631442222839362 0.629533150573499 0.185882819712461
2580 0.443849549558393 0.631577706413989 0.629669345499185 0.185819795940792
2590 0.444047868930638 0.631712566907316 0.629804914035252 0.185757045104614
2600 0.44424529649257 0.631846809609837 0.629939861500578 0.185694565008008
2610 0.444441839667652 0.631980439746809 0.630074193148453 0.185632353480801
2620 0.444637505789459 0.632113462479306 0.630207914167633 0.185570408378173
2630 0.444832302103115 0.63224588290525 0.630341029683382 0.185508727580267
2640 0.445026235766679 0.632377706060425 0.630473544758488 0.185447308991809
2650 0.445219313852523 0.632508936919461 0.630605464394255 0.185386150541732
2660 0.445411543348672 0.632639580396811 0.630736793531485 0.185325250182813
2670 0.445602931160124 0.632769641347703 0.630867537051431 0.185264605891307
2680 0.44579348411014 0.632899124569072 0.630997699776743 0.185204215666603
2690 0.445983208941512 0.633028034800479 0.631127286472379 0.185144077530867
2700 0.446172112317807 0.633156376725004 0.631256301846517 0.18508418952871
2710 0.446360200824586 0.63328415497013 0.631384750551435 0.185024549726849
2720 0.446547480970599 0.633411374108607 0.631512637184382 0.184965156213783
2730 0.44673395918896 0.633538038659299 0.631639966288427 0.184906007099467
2740 0.446919641838299 0.633664153088012 0.631766742353298 0.184847100514999
2750 0.447104535203889 0.633789721808313 0.6318929698162 0.184788434612311
2760 0.447288645498758 0.633914749182328 0.632018653062618 0.18473000756386
2770 0.447471978864775 0.634039239521527 0.632143796427108 0.184671817562333
2780 0.447654541373717 0.634163197087492 0.632268404194069 0.184613862820352
2790 0.447836339028319 0.634286626092675 0.632392480598504 0.184556141570184
2800 0.448017377763302 0.634409530701139 0.632516029826764 0.184498652063461
2810 0.448197663446382 0.634531915029285 0.632639056017281 0.184441392570899
2820 0.448377201879259 0.634653783146563 0.632761563261286 0.184384361382027
2830 0.448555998798595 0.634775139076178 0.632883555603511 0.184327556804916
2840 0.448734059876968 0.634895986795776 0.633005037042884 0.184270977165916
2850 0.448911390723805 0.635016330238118 0.633126011533205 0.184214620809401
2860 0.449087996886308 0.635136173291741 0.633246482983815 0.184158486097507
2870 0.449263883850359 0.635255519801616 0.633366455260249 0.18410257140989
2880 0.449439057041405 0.635374373569778 0.633485932184877 0.184046875143473
2890 0.449613521825331 0.635492738355963 0.63360491753754 0.183991395712209
2900 0.449787283509319 0.635610617878213 0.633723415056163 0.183936131546844
2910 0.449960347342688 0.635728015813493 0.633841428437369 0.18388108109468
2920 0.45013271851772 0.635844935798275 0.63395896133707 0.183826242819351
2930 0.450304402170472 0.635961381429128 0.634076017371063 0.183771615200591
2940 0.450475403381576 0.636077356263289 0.634192600115596 0.18371719673402
2950 0.450645727177022 0.636192863819226 0.634308713107943 0.183662985930921
2960 0.450815378528925 0.63630790757719 0.634424359846954 0.183608981318028
2970 0.450984362356286 0.636422490979763 0.634539543793603 0.183555181437317
2980 0.451152683525734 0.636536617432384 0.634654268371529 0.183501584845795
2990 0.451320346852256 0.636650290303883 0.634768536967556 0.183448190115301
3000 0.451487357099914 0.636763512926988 0.634882352932217 0.183394995832303
3010 0.451653718982555 0.636876288598835 0.634995719580259 0.183342000597704
3020 0.4518194371645 0.636988620581468 0.635108640191147 0.183289203026646
3030 0.451984516261231 0.637100512102323 0.635221118009554 0.183236601748323
3040 0.452148960840054 0.637211966354712 0.635333156245844 0.18318419540579
3050 0.452312775420766 0.637322986498295 0.635444758076547 0.183131982655781
3060 0.452475964476296 0.637433575659543 0.635555926644827 0.183079962168531
3070 0.452638532433348 0.637543736932196 0.635666665060939 0.183028132627591
3080 0.45280048367302 0.637653473377711 0.635776976402682 0.182976492729662
3090 0.452961822531428 0.637762788025702 0.635886863715841 0.182925041184414
3100 0.453122553300303 0.637871683874377 0.635996330014625 0.182873776714322
3110 0.453282680227593 0.637980163890959 0.636105378282092 0.182822698054499
3120 0.453442207518047 0.638088231012111 0.636214011470575 0.182771803952528
3130 0.453601139333786 0.638195888144344 0.636322232502092 0.182721093168306
3140 0.453759479794877 0.638303138164425 0.636430044268758 0.182670564473881
3150 0.453917232979884 0.638409983919772 0.636537449633183 0.182620216653299
3160 0.454074402926418 0.638516428228851 0.636644451428865 0.182570048502447
3170 0.454230993631678 0.638622473881559 0.636751052460581 0.182520058828903
3180 0.454387009052978 0.6387281236396 0.636857255504766 0.182470246451789
3190 0.454542453108269 0.638833380236864 0.636963063309889 0.18242061020162
3200 0.454697329676655 0.638938246379792 0.637068478596822 0.182371148920167
3210 0.454851642598896 0.639042724747734 0.6371735040592 0.182321861460304
3220 0.455005395677904 0.639146817993306 0.637278142363783 0.182272746685879
3230 0.455158592679233 0.63925052874274 0.637382396150803 0.18222380347157
3240 0.45531123733156 0.639353859596229 0.637486268034313 0.182175030702753
3250 0.455463333327159 0.63945681312826 0.637589760602523 0.182126427275364
3260 0.455614884322365 0.639559391887953 0.637692876418139 0.182077992095773
3270 0.455765893938035 0.639661598399383 0.637795618018687 0.182029724080652
3280 0.455916365759998 0.639763435161907 0.637897987916843 0.181981622156845
3290 0.456066303339498 0.639864904650477 0.637999988600746 0.181933685261248
3300 0.456215710193633 0.639966009315955 0.638101622534317 0.181885912340683
3310 0.456364589805787 0.640066751585417 0.638202892157563 0.181838302351776
3320 0.456512945626049 0.640167133862461 0.638303799886884 0.181790854260835
3330 0.456660781071634 0.640267158527497 0.638404348115372 0.181743567043738
3340 0.456808099527293 0.640366827938046 0.638504539213104 0.18169643968581
3350 0.456954904345716 0.640466144429026 0.638604375527432 0.181649471181716
3360 0.457101198847932 0.640565110313034 0.638703859383272 0.181602660535339
3370 0.4572469863237 0.640663727880629 0.638802993083379 0.181556006759679
3380 0.457392270031893 0.640761999400607 0.638901778908627 0.181509508876734
3390 0.457537053200882 0.640859927120266 0.639000219118283 0.181463165917401
3400 0.457681339028909 0.640957513265682 0.639098315950272 0.181416976921363
3410 0.457825130684455 0.641054760041963 0.639196071621442 0.181370940936988
3420 0.457968431306601 0.641151669633514 0.639293488327825 0.181325057021225
3430 0.45811124400539 0.641248244204287 0.639390568244891 0.181279324239501
3440 0.458253571862178 0.641344485898035 0.639487313527804 0.181233741665626
3450 0.458395417929977 0.641440396838558 0.639583726311665 0.181188308381687
3460 0.458536785233804 0.641535979129946 0.639679808711761 0.181143023477957
3470 0.458677676771009 0.641631234856818 0.639775562823804 0.181097886052794
3480 0.458818095511615 0.64172616608456 0.639870990724168 0.181052895212553
3490 0.458958044398639 0.641820774859556 0.639966094470126 0.181008050071487
3500 0.459097526348417 0.641915063209415 0.640060876100075 0.180963349751658
3510 0.459236544250919 0.642009033143204 0.640155337633767 0.180918793382847
3520 0.459375100970064 0.64210268665166 0.640249481072529 0.180874380102464
3530 0.459513199344026 0.642196025707417 0.640343308399487 0.180830109055461
3540 0.459650842185537 0.642289052265219 0.64043682157978 0.180785979394243
3550 0.459788032282189 0.64238176826213 0.640530022560777 0.180741990278587
3560 0.459924772396727 0.642474175617749 0.640622913272282 0.180698140875555
3570 0.460061065267336 0.642566276234412 0.640715495626746 0.18065443035941
3580 0.460196913607935 0.642658071997397 0.640807771519472 0.180610857911537
3590 0.46033232010845 0.642749564775122 0.640899742828812 0.180567422720362
3600 0.460467287435101 0.642840756419347 0.640991411416371 0.18052412398127
3610 0.460601818230669 0.642931648765366 0.641082779127198 0.180480960896528
3620 0.460735915114769 0.643022243632199 0.641173847789981 0.180437932675212
3630 0.460869580684117 0.643112542822779 0.641264619217239 0.180395038533122
3640 0.461002817512791 0.643202548124144 0.641355095205506 0.180352277692715
3650 0.461135628152491 0.643292261307614 0.641445277535516 0.180309649383025
3660 0.461268015132793 0.643381684128978 0.641535167972388 0.180267152839594
3670 0.461399980961402 0.643470818328667 0.641624768265802 0.1802247873044
3680 0.461531528124399 0.643559665631935 0.641714080150179 0.18018255202578
3690 0.461662659086484 0.64364822774903 0.641803105344852 0.180140446258369
3700 0.461793376291221 0.643736506375364 0.641891845554243 0.180098469263022
3710 0.461923682161272 0.643824503191682 0.641980302468025 0.180056620306752
3720 0.462053579098635 0.643912219864233 0.642068477761296 0.180014898662661
3730 0.462183069484872 0.643999658044926 0.642156373094742 0.17997330360987
3740 0.462312155681337 0.644086819371497 0.642243990114797 0.179931834433461
3750 0.462440840029404 0.644173705467667 0.642331330453807 0.179890490424404
3760 0.462569124850686 0.644260317943301 0.642418395730184 0.179849270879498
3770 0.462697012447255 0.644346658394557 0.642505187548564 0.17980817510131
3780 0.462824505101856 0.644432728404048 0.642591707499963 0.179767202398106
3790 0.462951605078124 0.644518529540983 0.642677957161922 0.179726352083799
3800 0.463078314620787 0.644604063361324 0.642763938098665 0.179685623477878
3810 0.463204635955881 0.644689331407927 0.64284965186124 0.179645015905358
3820 0.463330571290948 0.644774335210689 0.642935099987664 0.179604528696717
3830 0.463456122815238 0.644859076286693 0.643020284003074 0.179564161187835
3840 0.463581292699914 0.644943556140341 0.643105205419858 0.179523912719943
3850 0.463706083098241 0.645027776263502 0.643189865737803 0.179483782639562
3860 0.463830496145781 0.645111738135643 0.643274266444228 0.179443770298448
3870 0.463954533960586 0.645195443223966 0.643358409014124 0.179403875053537
3880 0.464078198643387 0.645278892983542 0.643442294910281 0.179364096266894
3890 0.464201492277776 0.645362088857441 0.643525925583428 0.179324433305652
3900 0.464324416930391 0.645445032276861 0.643609302472358 0.179284885541967
3910 0.464446974651101 0.645527724661261 0.643692427004059 0.179245452352959
3920 0.464569167473175 0.645610167418478 0.643775300593842 0.179206133120667
3930 0.46469099741347 0.645692361944863 0.643857924645462 0.179166927231991
3940 0.464812466472596 0.645774309625394 0.643940300551246 0.179127834078649
3950 0.464933576635092 0.645856011833803 0.644022429692213 0.179088853057121
3960 0.465054329869593 0.645937469932694 0.644104313438195 0.179049983568602
3970 0.465174728128999 0.646018685273662 0.644185953147956 0.179011225018958
3980 0.465294773350638 0.646099659197408 0.644267350169308 0.17897257681867
3990 0.465414467456432 0.646180393033855 0.644348505839226 0.178934038382795
4000 0.465533812353054 0.646260888102261 0.644429421483967 0.178895609130913
4010 0.46565280993209 0.646341145711333 0.644510098419176 0.178857288487086
4020 0.465771462070193 0.646421167159336 0.644590537950003 0.17881907587981
4030 0.46588977062924 0.646500953734202 0.644670741371208 0.178780970741968
4040 0.466007737456483 0.646580506713638 0.644750709967275 0.178742972510792
4050 0.466125364384698 0.646659827365234 0.644830445012511 0.178705080627813
4060 0.466242653232339 0.646738916946564 0.64490994777116 0.178667294538821
4070 0.46635960580368 0.646817776705296 0.644989219497503 0.178629613693823
4080 0.466476223888962 0.646896407879288 0.645068261435959 0.178592037546997
4090 0.466592509264537 0.646974811696694 0.645147074821193 0.178554565556655
4100 0.466708463693007 0.647052989376058 0.645225660878208 0.178517197185201
4110 0.466824088923365 0.64713094212642 0.645304020822452 0.178479931899086
4120 0.466939386691134 0.647208671147408 0.645382155859909 0.178442769168774
4130 0.467054358718502 0.647286177629334 0.645460067187201 0.178405708468699
4140 0.467169006714454 0.647363462753291 0.64553775599168 0.178368749277227
4150 0.467283332374909 0.647440527691247 0.645615223451524 0.178331891076615
4160 0.467397337382849 0.647517373606135 0.645692470735827 0.178295133352978
4170 0.467511023408449 0.647594001651946 0.645769499004694 0.178258475596245
4180 0.467624392109204 0.647670412973817 0.645846309409332 0.178221917300128
4190 0.467737445130056 0.647746608708125 0.645922903092134 0.178185457962079
4200 0.467850184103518 0.647822589982567 0.645999281186777 0.178149097083259
4210 0.467962610649798 0.647898357916257 0.646075444818297 0.178112834168499
4220 0.468074726376922 0.647973913619802 0.646151395103188 0.178076668726266
4230 0.46818653288085 0.648049258195391 0.646227133149477 0.178040600268627
4240 0.468298031745599 0.648124392736881 0.646302660056813 0.178004628311214
4250 0.46840922454336 0.648199318329876 0.64637797691655 0.17796875237319
4260 0.468520112834608 0.648274036051809 0.646453084811827 0.177932971977219
4270 0.468630698168227 0.648348546972024 0.646527984817653 0.177897286649426
4280 0.468740982081612 0.648422852151854 0.646602678000979 0.177861695919368
4290 0.468850966100788 0.648496952644704 0.646677165420789 0.17782619932
4300 0.46896065174052 0.648570849496121 0.646751448128166 0.177790796387646
4310 0.469070040504417 0.648644543743878 0.646825527166378 0.177755486661961
4320 0.469179133885043 0.648718036418046 0.646899403570949 0.177720269685906
4330 0.469287933364027 0.648791328541071 0.646973078369739 0.177685145005711
4340 0.469396440412162 0.648864421127844 0.647046552583012 0.17765011217085
4350 0.469504656489511 0.648937315185781 0.647119827223515 0.177615170734005
4360 0.469612583045511 0.64901001171489 0.647192903296551 0.17758032025104
4370 0.469720221519074 0.649082511707841 0.647265781800045 0.17754556028097
4380 0.469827573338688 0.649154816150043 0.64733846372462 0.177510890385932
4390 0.469934639922513 0.649226926019709 0.647410950053668 0.177476310131155
4400 0.470041422678483 0.649298842287925 0.647483241763414 0.17744181908493
4410 0.4701479230044 0.649370565918718 0.647555339822987 0.177407416818588
4420 0.470254142288029 0.649442097869128 0.647627245194491 0.177373102906462
4430 0.470360081907197 0.649513439089268 0.647698958833067 0.177338876925869
4440 0.470465743229883 0.649584590522391 0.64777048168696 0.177304738457077
4450 0.470571127614308 0.649655553104959 0.647841814697586 0.177270687083279
4460 0.470676236409032 0.649726327766705 0.647912958799597 0.177236722390565
4470 0.470781070953041 0.649796915430692 0.647983914920942 0.177202843967901
4480 0.470885632575836 0.649867317013384 0.648054683982931 0.177169051407095
4490 0.470989922597521 0.6499375334247 0.648125266900298 0.177135344302777
4500 0.471093942328893 0.650007565568081 0.648195664581263 0.17710172225237
4510 0.471197693071524 0.650077414340547 0.648265877927591 0.177068184856067
4520 0.471301176117849 0.650147080632759 0.648335907834655 0.177034731716805
4530 0.47140439275125 0.650216565329076 0.648405755191491 0.177001362440242
4540 0.471507344246137 0.650285869307617 0.648475420880862 0.176968076634725
4550 0.471610031868032 0.650354993440313 0.648544905779312 0.176934873911279
4560 0.471712456873653 0.65042393859297 0.648614210757225 0.176901753883572
4570 0.471814620510989 0.650492705625323 0.648683336678882 0.176868716167894
4580 0.471916524019382 0.65056129539109 0.648752284402518 0.176835760383136
4590 0.472018168629606 0.650629708738032 0.648821054780374 0.176802886150768
4600 0.472119555563947 0.650697946508001 0.648889648658756 0.176770093094809
4610 0.472220686036274 0.650766009537001 0.648958066878086 0.176737380841812
4620 0.472321561252121 0.650833898655235 0.649026310272959 0.176704749020838
4630 0.472422182408758 0.650901614687163 0.649094379672193 0.176672197263435
4640 0.472522550695266 0.65096915845155 0.649162275898881 0.176639725203615
4650 0.472622667292615 0.651036530761521 0.649229999770447 0.176607332477832
4660 0.472722533373729 0.651103732424608 0.649297552098693 0.176575018724964
4670 0.472822150103564 0.651170764242804 0.649364933689852 0.176542783586287
4680 0.472921518639178 0.651237627012613 0.649432145344636 0.176510626705458
4690 0.473020640129797 0.651304321525096 0.649499187858288 0.176478547728492
4700 0.47311951571689 0.651370848565922 0.64956606202063 0.176446546303741
4710 0.473218146534235 0.651437208915415 0.649632768616112 0.176414622081877
4720 0.473316533707989 0.651503403348605 0.649699308423857 0.176382774715868
4730 0.473414678356752 0.65156943263527 0.649765682217714 0.176351003860961
4740 0.473512581591636 0.651635297539986 0.649831890766298 0.176319309174662
4750 0.47361024451633 0.651700998822174 0.649897934833043 0.176287690316714
4760 0.473707668227164 0.651766537236142 0.649963815176244 0.17625614694908
4770 0.473804853813178 0.651831913531133 0.650029532549102 0.176224678735925
4780 0.473901802356179 0.651897128451368 0.650095087699772 0.176193285343593
4790 0.473998514930808 0.651962182736092 0.650160481371404 0.176161966440596
4800 0.474094992604602 0.652027077119617 0.650225714302188 0.176130721697585
4810 0.474191236438057 0.652091812331362 0.650290787225399 0.176099550787342
4820 0.474287247484683 0.652156389095902 0.650355700869438 0.176068453384755
4830 0.474383026791073 0.652220808133003 0.650420455957876 0.176037429166803
4840 0.474478575396954 0.65228507015767 0.650485053209493 0.176006477812539
4850 0.474573894335254 0.652349175880187 0.650549493338325 0.175975599003071
4860 0.474668984632155 0.652413126006152 0.650613777053699 0.175944792421544
4870 0.474763847307153 0.652476921236528 0.650677905060278 0.175914057753125
4880 0.474858483373113 0.652540562267672 0.650741878058099 0.175883394684987
4890 0.474952893836328 0.652604049791384 0.650805696742615 0.175852802906287
4900 0.475047079696578 0.65266738449494 0.650869361804732 0.175822282108154
4910 0.475141041947175 0.652730567061133 0.650932873930848 0.175791831983673
4920 0.47523478157503 0.652793598168312 0.650996233802895 0.175761452227865
4930 0.475328299560699 0.652856478490417 0.651059442098373 0.175731142537674
4940 0.475421596878439 0.652919208697022 0.651122499490389 0.17570090261195
4950 0.475514674496264 0.652981789453365 0.651185406647698 0.175670732151434
4960 0.475607533375992 0.653044221420393 0.651248164234732 0.175640630858741
4970 0.475700174473301 0.653106505254789 0.651310772911646 0.175610598438345
4980 0.475792598737782 0.653168641609018 0.651373233334347 0.175580634596565
4990 0.475884807112983 0.653230631131354 0.651435546154531 0.175550739041548
5000 0.475976800536468 0.653292474465921 0.651497712019725 0.175520911483257
5010 0.47606857993986 0.653354172252723 0.651559731573311 0.175491151633451
5020 0.476160146248894 0.653415725127686 0.65162160545457 0.175461459205676
5030 0.476251500383464 0.653477133722682 0.651683334298712 0.175431833915248
5040 0.476342643257674 0.653538398665571 0.651744918736912 0.175402275479238
5050 0.476433575779883 0.653599520580233 0.651806359396341 0.175372783616457
5060 0.476524298852755 0.653660500086599 0.651867656900201 0.175343358047445
5070 0.476614813373302 0.653721337800681 0.651928811867759 0.175313998494457
5080 0.476705120232935 0.653782034334613 0.651989824914378 0.175284704681443
5090 0.476795220317506 0.653842590296677 0.652050696651549 0.175255476334043
5100 0.476885114507357 0.653903006291333 0.652111427686924 0.175226313179567
5110 0.476974803677362 0.653963282919257 0.652172018624349 0.175197214946987
5120 0.477064288696974 0.654023420777367 0.65223247006389 0.175168181366916
5130 0.477153570430267 0.654083420458855 0.652292782601871 0.175139212171604
5140 0.477242649735981 0.654143282553218 0.6523529568309 0.175110307094919
5150 0.477331527467566 0.654203007646288 0.6524129933399 0.175081465872335
5160 0.477420204473221 0.654262596320264 0.652472892714141 0.17505268824092
5170 0.477508681595941 0.654322049153736 0.652532655535266 0.175023973939325
5180 0.477596959673557 0.654381366721721 0.652592282381325 0.174995322707769
5190 0.477685039538776 0.654440549595686 0.652651773826803 0.174966734288026
5200 0.477772922019227 0.654499598343582 0.652711130442644 0.174938208423417
5210 0.477860607937494 0.654558513529868 0.652770352796287 0.174909744858793
5220 0.477948098111164 0.654617295715544 0.65282944145169 0.174881343340526
5230 0.478035393352861 0.654675945458171 0.652888396969357 0.174853003616495
5240 0.47812249447029 0.654734463311909 0.652947219906369 0.174824725436079
5250 0.478209402266274 0.654792849827534 0.65300591081641 0.174796508550136
5260 0.478296117538791 0.654851105552475 0.653064470249793 0.174768352711001
5270 0.478382641081017 0.65490923103083 0.653122898753489 0.174740257672471
5280 0.478468973681359 0.654967226803403 0.653181196871152 0.174712223189792
5290 0.478555116123497 0.655025093407722 0.653239365143146 0.17468424901965
5300 0.478641069186416 0.65508283137807 0.653297404106573 0.174656334920157
5310 0.478726833644449 0.655140441245509 0.653355314295294 0.174628480650845
5320 0.478812410267308 0.655197923537905 0.653413096239959 0.174600685972651
5330 0.478897799820126 0.655255278779953 0.653470750468031 0.174572950647906
5340 0.478983003063486 0.655312507493207 0.653528277503813 0.174545274440327
5350 0.479068020753462 0.655369610196094 0.653585677868467 0.174517657115005
5360 0.479152853641651 0.65542658740395 0.653642952080045 0.174490098438394
5370 0.479237502475209 0.655483439629038 0.65370010065351 0.174462598178301
5380 0.479321967996886 0.655540167380571 0.653757124100764 0.174435156103878
5390 0.47940625094506 0.655596771164742 0.653814022930665 0.174407771985605
5400 0.479490352053768 0.65565325148474 0.653870797649057 0.17438044559529
5410 0.479574272052743 0.655709608840779 0.653927448758791 0.174353176706048
5420 0.479658011667446 0.65576584373012 0.653983976759748 0.174325965092302
5430 0.479741571619099 0.655821956647089 0.654040382148862 0.174298810529764
5440 0.479824952624716 0.655877948083109 0.654096665420145 0.174271712795429
5450 0.479908155397137 0.655933818526713 0.654152827064705 0.174244671667568
5460 0.479991180645061 0.655989568463571 0.654208867570774 0.174217686925713
5470 0.480074029073073 0.656045198376513 0.654264787423726 0.174190758350653
5480 0.48015670138168 0.656100708745548 0.6543205871061 0.17416388572442
5490 0.48023919826734 0.656156100047887 0.654376267097622 0.174137068830282
5500 0.480321520422494 0.656211372757964 0.654431827875227 0.174110307452734
5510 0.480403668535593 0.656266527347457 0.65448726991308 0.174083601377487
5520 0.480485643291132 0.656321564285311 0.654542593682595 0.174056950391463
5530 0.480567445369679 0.656376484037755 0.65459779965246 0.174030354282781
5540 0.480649075447904 0.656431287068327 0.654652888288655 0.174003812840751
5550 0.480730534198608 0.65648597383789 0.654707860054472 0.173977325855865
5560 0.480811822290751 0.656540544804656 0.654762715410538 0.173950893119787
5570 0.480892940389484 0.656595000424204 0.654817454814832 0.173924514425348
5580 0.480973889156176 0.656649341149501 0.654872078722708 0.173898189566533
5590 0.481054669248439 0.656703567430919 0.654926587586911 0.173871918338472
5600 0.481135281320163 0.656757679716258 0.654980981857602 0.173845700537439
5610 0.481215726021537 0.656811678450764 0.655035261982371 0.173819535960834
5620 0.481296003999079 0.656865564077148 0.655089428406261 0.173793424407183
5630 0.481376115895664 0.656919337035603 0.655143481571786 0.173767365676122
5640 0.481456062350551 0.656972997763825 0.655197421918949 0.173741359568398
5650 0.481535843999408 0.657026546697034 0.65525124988526 0.173715405885852
5660 0.481615461474338 0.657079984267987 0.655304965905756 0.173689504431418
5670 0.48169491540391 0.657133310906998 0.655358570413021 0.17366365500911
5680 0.48177420641318 0.65718652704196 0.655412063837198 0.173637857424018
5690 0.481853335123717 0.657239633098357 0.655465446606015 0.173612111482298
5700 0.481932302153632 0.657292629499286 0.655518719144797 0.173586416991165
5710 0.482011108117601 0.657345516665474 0.655571881876487 0.173560773758885
5720 0.48208975362689 0.657398295015292 0.655624935221659 0.173535181594769
5730 0.482168239289379 0.657450964964777 0.655677879598543 0.173509640309164
5740 0.48224656570959 0.657503526927647 0.655730715423035 0.173484149713445
5750 0.482324733488706 0.657555981315317 0.655783443108716 0.17345870962001
5760 0.482402743224602 0.657608328536918 0.655836063066873 0.173433319842271
5770 0.482480595511863 0.657660568999311 0.65588857570651 0.173407980194647
5780 0.482558290941811 0.657712703107106 0.655940981434367 0.173382690492556
5790 0.482635830102526 0.657764731262678 0.655993280654937 0.173357450552411
5800 0.482713213578872 0.65781665386618 0.656045473770482 0.17333226019161
5810 0.482790441952519 0.657868471315564 0.656097561181049 0.17330711922853
5820 0.482867515801967 0.657920184006595 0.656149543284486 0.173282027482519
5830 0.482944435702565 0.657971792332863 0.656201420476457 0.173256984773893
5840 0.483021202226537 0.658023296685805 0.65625319315046 0.173231990923923
5850 0.483097815943004 0.658074697454716 0.656304861697839 0.173207045754834
5860 0.483174277418007 0.658125995026766 0.656356426507803 0.173182149089796
5870 0.483250587214523 0.658177189787017 0.65640788796744 0.173157300752917
5880 0.483326745892496 0.658228282118433 0.656459246461732 0.173132500569236
5890 0.48340275400885 0.658279272401899 0.656510502373569 0.173107748364719
5900 0.483478612117515 0.658330161016237 0.656561656083766 0.173083043966251
5910 0.483554320769449 0.658380948338216 0.656612707971077 0.173058387201627
5920 0.483629880512655 0.65843163474257 0.656663658412208 0.173033777899553
5930 0.483705291892204 0.658482220602012 0.656714507781835 0.173009215889631
5940 0.483780555450257 0.658532706287248 0.656765256452614 0.172984701002358
5950 0.483855671726081 0.658583092166991 0.6568159047952 0.172960233069119
5960 0.483930641256075 0.658633378607974 0.656866453178256 0.172935811922181
5970 0.484005464573786 0.658683565974968 0.656916901968471 0.172911437394685
5980 0.484080142209931 0.658733654630788 0.656967251530574 0.172887109320643
5990 0.484154674692414 0.658783644936317 0.657017502227344 0.17286282753493
6000 0.48422906254635 0.658833537250512 0.657067654419627 0.172838591873278
6010 0.484303306294079 0.658883331930417 0.65711770846635 0.172814402172271
6020 0.484377406455189 0.658933029331184 0.65716766472453 0.172790258269341
6030 0.484451363546537 0.658982629806077 0.657217523549293 0.172766160002756
6040 0.484525178082259 0.659032133706492 0.657267285293882 0.172742107211623
6050 0.4845988505738 0.659081541381967 0.657316950309675 0.172718099735876
6060 0.484672381529924 0.659130853180193 0.657366518946194 0.17269413741627
6070 0.484745771456738 0.659180069447031 0.65741599155112 0.172670220094382
6080 0.484819020857707 0.659229190526523 0.657465368470304 0.172646347612597
6090 0.484892130233672 0.659278216760903 0.657514650047781 0.172622519814109
6100 0.48496510008287 0.659327148490612 0.657563836625784 0.172598736542914
6110 0.48503793090095 0.659375986054307 0.657612928544752 0.172574997643802
6120 0.485110623180993 0.659424729788878 0.657661926143347 0.172551302962354
6130 0.485183177413527 0.659473380029454 0.657710829758463 0.172527652344937
6140 0.485255594086544 0.659521937109423 0.65775963972524 0.172504045638696
6150 0.485327873685519 0.659570401360436 0.657808356377073 0.172480482691554
6160 0.485400016693429 0.659618773112422 0.65785698004563 0.1724569633522
6170 0.485472023590764 0.659667052693601 0.657905511060856 0.172433487470092
6180 0.48554389485555 0.659715240430496 0.657953949750992 0.172410054895442
6190 0.48561563096336 0.659763336647942 0.658002296442581 0.172386665479221
6200 0.485687232387335 0.659811341669097 0.658050551460482 0.172363319073147
6210 0.485758699598199 0.659859255815456 0.658098715127881 0.172340015529682
6220 0.485830033064275 0.659907079406863 0.658146787766305 0.17231675470203
6230 0.485901233251498 0.659954812761518 0.658194769695626 0.172293536444128
6240 0.485972300623439 0.660002456195991 0.658242661234081 0.172270360610642
6250 0.486043235641311 0.660050010025232 0.658290462698277 0.172247227056966
6260 0.486114038763992 0.660097474562583 0.658338174403203 0.17222413563921
6270 0.486184710448038 0.660144850119788 0.658385796662242 0.172201086214204
6280 0.486255251147698 0.660192137007004 0.658433329787183 0.172178078639485
6290 0.486325661314928 0.660239335532809 0.658480774088228 0.1721551127733
6300 0.486395941399412 0.660286446004218 0.658528129874005 0.172132188474593
6310 0.486466091848568 0.660333468726688 0.658575397451579 0.17210930560301
6320 0.486536113107573 0.660380404004132 0.65862257712646 0.172086464018887
6330 0.486606005619367 0.660427252138927 0.658669669202615 0.172063663583248
6340 0.486675769824679 0.660474013431925 0.65871667398248 0.1720409041578
6350 0.486745406162033 0.660520688182464 0.658763591766965 0.172018185604932
6360 0.486814915067766 0.660567276688376 0.658810422855471 0.171995507787704
6370 0.486884296976041 0.660613779246 0.658857167545892 0.171972870569851
6380 0.486953552318863 0.660660196150188 0.658903826134632 0.171950273815769
6390 0.487022681526092 0.660706527694318 0.658950398916611 0.171927717390519
6400 0.487091685025456 0.660752774170301 0.658996886185276 0.17190520115982
6410 0.487160563242567 0.660798935868593 0.659043288232609 0.171882724990042
6420 0.487229316600935 0.660845013078204 0.659089605349141 0.171860288748207
6430 0.487297945521976 0.660891006086706 0.659135837823955 0.17183789230198
6440 0.487366450425035 0.660936915180244 0.659181985944701 0.171815535519667
6450 0.48743483172739 0.660982740643545 0.659228049997602 0.171793218270212
6460 0.487503089844273 0.661028482759926 0.659274030267465 0.171770940423192
6470 0.487571225188879 0.661074141811305 0.65931992703769 0.171748701848811
6480 0.487639238172378 0.661119718078207 0.659365740590277 0.171726502417899
6490 0.487707129203932 0.661165211839779 0.659411471205841 0.171704342001908
6500 0.487774898690706 0.661210623373791 0.659457119163612 0.171682220472905
6510 0.48784254703788 0.661255952956653 0.659502684741451 0.171660137703571
6520 0.487910074648662 0.661301200863416 0.659548168215857 0.171638093567196
6530 0.487977481924301 0.661346367367787 0.659593569861976 0.171616087937675
6540 0.488044769264101 0.661391452742134 0.659638889953606 0.171594120689505
6550 0.488111937065431 0.661436457257496 0.659684128763212 0.171572191697781
6560 0.488178985723738 0.661481381183591 0.65972928656193 0.171550300838192
6570 0.488245915632559 0.661526224788825 0.659774363619576 0.171528447987016
6580 0.488312727183535 0.661570988340301 0.659819360204656 0.171506633021121
6590 0.48837942076642 0.661615672103824 0.659864276584373 0.171484855817953
6600 0.488445996769096 0.661660276343913 0.659909113024637 0.171463116255541
6610 0.488512455577581 0.661704801323809 0.659953869790072 0.17144141421249
6620 0.488578797576046 0.66174924730548 0.659998547144022 0.171419749567976
6630 0.488645023146822 0.661793614549632 0.660043145348563 0.171398122201741
6640 0.488711132670412 0.661837903315715 0.66008766466451 0.171376531994098
6650 0.488777126525507 0.661882113861934 0.660132105351424 0.171354978825917
6660 0.488843005088992 0.661926246445253 0.660176467667619 0.171333462578627
6670 0.488908768735958 0.661970301321405 0.660220751870172 0.171311983134214
6680 0.488974417839718 0.662014278744899 0.66026495821493 0.171290540375212
6690 0.489039952771812 0.662058178969028 0.660309086956518 0.171269134184705
6700 0.489105373902023 0.662102002245879 0.660353138348345 0.171247764446322
6710 0.489170681598382 0.662145748826335 0.660397112642613 0.171226431044231
6720 0.489235876227186 0.662189418960088 0.660441010090327 0.171205133863141
6730 0.489300958153005 0.662233012895642 0.660484830941297 0.171183872788292
6740 0.48936592773869 0.662276530880325 0.660528575444149 0.171162647705459
6750 0.48943078534539 0.662319973160293 0.660572243846333 0.171141458500943
6760 0.489495531332557 0.662363339980537 0.660615836394127 0.17112030506157
6770 0.489560166057961 0.662406631584893 0.660659353332649 0.171099187274688
6780 0.489624689877694 0.662449848216047 0.660702794905859 0.171078105028164
6790 0.489689103146189 0.662492990115542 0.66074616135657 0.171057058210381
6800 0.48975340621622 0.662536057523788 0.660789452926454 0.171036046710233
6810 0.489817599438923 0.662579050680064 0.660832669856047 0.171015070417124
6820 0.489881683163797 0.66262196982253 0.660875812384761 0.170994129220963
6830 0.48994565773872 0.66266481518823 0.660918880750884 0.170973223012165
6840 0.490009523509953 0.662707587013101 0.660961875191594 0.170952351681641
6850 0.490073280822158 0.66275028553198 0.66100479594296 0.170931515120802
6860 0.490136930018399 0.662792910978609 0.661047643239953 0.170910713221554
6870 0.490200471440159 0.662835463585643 0.66109041731645 0.170889945876291
6880 0.490263905427344 0.662877943584656 0.661133118405242 0.170869212977897
6890 0.490327232318296 0.66292035120615 0.661175746738039 0.170848514419742
6900 0.490390452449802 0.662962686679556 0.661218302545479 0.170827850095677
6910 0.490453566157101 0.663004950233247 0.661260786057135 0.170807219900034
6920 0.490516573773897 0.663047142094539 0.661303197501516 0.17078662372762
6930 0.490579475632365 0.663089262489702 0.661345537106081 0.170766061473716
6940 0.490642272063162 0.663131311643963 0.66138780509724 0.170745533034077
6950 0.490704963395437 0.663173289781514 0.66143000170036 0.170725038304924
6960 0.490767549956837 0.663215197125516 0.661472127139778 0.170704577182941
6970 0.490830032073517 0.663257033898109 0.661514181638798 0.170684149565281
6980 0.490892410070153 0.663298800320415 0.661556165419704 0.170663755349552
6990 0.490954684269944 0.663340496612545 0.661598078703764 0.17064339443382
7000 0.491016854994626 0.663382122993607 0.661639921711234 0.170623066716608
7010 0.491078922564479 0.663423679681707 0.661681694661368 0.170602772096889
7020 0.491140887298335 0.663465166893962 0.661723397772421 0.170582510474086
7030 0.491202749513587 0.6635065848465 0.661765031261657 0.17056228174807
7040 0.4912645095262 0.663547933754467 0.661806595345352 0.170542085819152
7050 0.491326167650714 0.663589213832037 0.661848090238804 0.17052192258809
7060 0.491387724200258 0.663630425292412 0.661889516156335 0.170501791956077
7070 0.491449179486555 0.663671568347831 0.661930873311299 0.170481693824744
7080 0.491510533819931 0.663712643209577 0.661972161916087 0.170461628096156
7090 0.491571787509324 0.663753650087979 0.662013382182132 0.170441594672808
7100 0.491632940862293 0.66379458919242 0.662054534319918 0.170421593457625
7110 0.491693994185021 0.663835460731342 0.66209561853898 0.170401624353959
7120 0.491754947782331 0.663876264912252 0.662136635047916 0.170381687265584
7130 0.491815801957688 0.663917001941726 0.662177584054386 0.170361782096698
7140 0.491876557013207 0.663957672025418 0.662218465765122 0.170341908751915
7150 0.491937213249665 0.663998275368061 0.662259280385934 0.170322067136268
7160 0.491997770966506 0.664038812173475 0.662300028121711 0.170302257155204
7170 0.492058230461849 0.664079282644572 0.66234070917643 0.170282478714581
7180 0.492118592032495 0.664119686983361 0.662381323753161 0.170262731720666
7190 0.492178855973936 0.664160025390953 0.662421872054071 0.170243016080136
7200 0.492239022580362 0.664200298067567 0.662462354280431 0.170223331700068
7210 0.49229909214467 0.664240505212536 0.662502770632617 0.170203678487947
7220 0.492359064958467 0.664280647024308 0.662543121310122 0.170184056351655
7230 0.492418941312084 0.664320723700458 0.662583406511556 0.170164465199471
7240 0.492478721494578 0.664360735437685 0.662623626434652 0.170144904940074
7250 0.492538405793742 0.664400682431825 0.662663781276273 0.170125375482531
7260 0.49259799449611 0.66444056487785 0.662703871232415 0.170105876736306
7270 0.492657487886967 0.664480382969876 0.662743896498213 0.170086408611246
7280 0.492716886250355 0.664520136901167 0.662783857267945 0.170066971017589
7290 0.49277618986908 0.664559826864141 0.662823753735038 0.170047563865958
7300 0.492835399024718 0.664599453050372 0.662863586092073 0.170028187067355
7310 0.492894513997625 0.664639015650598 0.662903354530789 0.170008840533164
7320 0.492953535066939 0.664678514854726 0.662943059242089 0.169989524175149
7330 0.493012462510594 0.664717950851834 0.662982700416042 0.169970237905448
7340 0.493071296605319 0.664757323830176 0.663022278241892 0.169950981636573
7350 0.493130037626652 0.664796633977189 0.66306179290806 0.169931755281408
7360 0.49318868584894 0.664835881479497 0.663101244602148 0.169912558753208
7370 0.493247241545352 0.664875066522914 0.663140633510947 0.169893391965595
7380 0.493305704987882 0.664914189292452 0.663179959820437 0.169874254832555
7390 0.493364076447356 0.66495324997232 0.663219223715796 0.16985514726844
7400 0.493422356193438 0.664992248745934 0.663258425381401 0.169836069187963
7410 0.493480544494641 0.665031185795919 0.663297565000836 0.169817020506195
7420 0.493538641618327 0.665070061304113 0.663336642756895 0.169798001138568
7430 0.493596647830717 0.665108875451574 0.663375658831583 0.169779011000866
7440 0.493654563396899 0.665147628418581 0.663414613406127 0.169760050009228
7450 0.493712388580829 0.665186320384642 0.663453506660974 0.169741118080146
7460 0.493770123645342 0.665224951528493 0.663492338775802 0.16972221513046
7470 0.493827768852159 0.665263522028109 0.663531109929518 0.169703341077359
7480 0.493885324461888 0.665302032060705 0.663569820300266 0.169684495838377
7490 0.493942790734036 0.665340481802738 0.663608470065429 0.169665679331393
7500 0.49400016792701 0.665378871429914 0.663647059401636 0.169646891474627
7510 0.494057456298126 0.665417201117194 0.663685588484766 0.16962813218664
7520 0.494114656103616 0.665455471038794 0.663724057489947 0.169609401386332
7530 0.494171767598631 0.665493681368192 0.663762466591569 0.169590698992938
7540 0.49422879103725 0.665531832278129 0.663800815963279 0.169572024926029
7550 0.494285726672484 0.665569923940619 0.663839105777993 0.169553379105509
7560 0.494342574756281 0.665607956526945 0.663877336207893 0.169534761451612
7570 0.494399335539536 0.665645930207672 0.663915507424438 0.169516171884902
7580 0.494456009272091 0.665683845152641 0.663953619598362 0.16949761032627
7590 0.494512596202747 0.665721701530984 0.663991672899681 0.169479076696934
7600 0.494569096579264 0.665759499511118 0.664029667497698 0.169460570918434
7610 0.494625510648371 0.665797239260756 0.664067603561004 0.169442092912634
7620 0.494681838655767 0.665834920946905 0.664105481257484 0.169423642601717
7630 0.494738080846134 0.665872544735876 0.664143300754321 0.169405219908186
7640 0.494794237463135 0.665910110793283 0.664181062217996 0.169386824754861
7650 0.494850308749424 0.665947619284049 0.6642187658143 0.169368457064876
7660 0.494906294946648 0.665985070372411 0.664256411708328 0.16935011676168
7670 0.494962196295458 0.66602246422192 0.664294000064491 0.169331803769033
7680 0.495018013035509 0.666059800995447 0.664331531046515 0.169313518011006
7690 0.495073745405467 0.666097080855188 0.664369004817445 0.169295259411978
7700 0.495129393643016 0.666134303962666 0.664406421539652 0.169277027896636
7710 0.495184957984863 0.666171470478735 0.664443781374832 0.16925882338997
7720 0.495240438666739 0.666208580563581 0.664481084484015 0.169240645817276
7730 0.495295835923411 0.666245634376733 0.664518331027563 0.169222495104152
7740 0.495351149988683 0.666282632077059 0.664555521165178 0.169204371176495
7750 0.495406381095402 0.666319573822772 0.664592655055904 0.169186273960502
7760 0.495461529475462 0.666356459771435 0.664629732858129 0.169168203382668
7770 0.495516595359812 0.666393290079963 0.664666754729592 0.16915015936978
7780 0.495571578978459 0.666430064904627 0.664703720827383 0.169132141848924
7790 0.495626480560473 0.666466784401058 0.664740631307949 0.169114150747477
7800 0.495681300333992 0.66650344872425 0.664777486327096 0.169096185993104
7810 0.49573603852623 0.666540058028561 0.664814286039994 0.169078247513764
7820 0.495790695363476 0.666576612467721 0.664851030601177 0.169060335237702
7830 0.495845271071104 0.666613112194834 0.664887720164552 0.169042449093448
7840 0.495899765873576 0.666649557362377 0.664924354883397 0.16902458900982
7850 0.495954179994448 0.666685948122209 0.664960934910366 0.169006754915918
7860 0.496008513656372 0.666722284625573 0.664997460397495 0.168988946741123
7870 0.496062767081104 0.666758567023096 0.665033931496201 0.168971164415098
7880 0.496116940489506 0.666794795464797 0.66507034835729 0.168953407867784
7890 0.496171034101554 0.666830970100086 0.665106711130955 0.168935677029401
7900 0.496225048136339 0.666867091077769 0.665143019966783 0.168917971830444
7910 0.496278982812075 0.666903158546054 0.665179275013758 0.168900292201683
7920 0.4963328383461 0.666939172652548 0.665215476420262 0.168882638074161
7930 0.496386614954886 0.666975133544266 0.66525162433408 0.168865009379194
7940 0.496440312854036 0.667011041367632 0.665287718902404 0.168847406048367
7950 0.496493932258297 0.66704689626848 0.665323760271832 0.168829828013535
7960 0.496547473381557 0.667082698392061 0.665359748588378 0.168812275206821
7970 0.496600936436855 0.667118447883044 0.665395683997467 0.168794747560612
7980 0.496654321636382 0.667154144885517 0.665431566643945 0.168777245007563
7990 0.496707629191486 0.667189789542994 0.665467396672078 0.168759767480591
8000 0.49676085931268 0.667225381998417 0.665503174225555 0.168742314912875
8010 0.49681401220964 0.667260922394156 0.665538899447496 0.168724887237856
8020 0.496867088091214 0.667296410872016 0.665574572480447 0.168707484389233
8030 0.496920087165426 0.667331847573239 0.66561019346639 0.168690106300964
8040 0.496973009639478 0.667367232638503 0.665645762546741 0.168672752907263
8050 0.497025855719757 0.667402566207931 0.665681279862359 0.168655424142602
8060 0.497078625611836 0.667437848421089 0.665716745553541 0.168638119941704
8070 0.497131319520482 0.667473079416994 0.66575215976003 0.168620840239548
8080 0.497183937649656 0.667508259334109 0.665787522621018 0.168603584971362
8090 0.497236480202522 0.667543388310354 0.665822834275147 0.168586354072625
8100 0.497288947381446 0.667578466483104 0.665858094860513 0.168569147479067
8110 0.497341339388004 0.667613493989195 0.665893304514667 0.168551965126664
8120 0.497393656422984 0.667648470964923 0.665928463374622 0.168534806951638
8130 0.49744589868639 0.66768339754605 0.665963571576849 0.168517672890459
8140 0.497498066377449 0.667718273867805 0.665998629257287 0.168500562879838
8150 0.497550159694611 0.667753100064887 0.666033636551342 0.168483476856731
8160 0.497602178835555 0.667787876271469 0.666068593593889 0.168466414758334
8170 0.497654123997191 0.667822602621199 0.666103500519277 0.168449376522086
8180 0.497705995375668 0.667857279247204 0.66613835746133 0.168432362085662
8190 0.497757793166374 0.667891906282091 0.666173164553351 0.168415371386977
8200 0.497809517563941 0.667926483857953 0.666207921928124 0.168398404364183
8210 0.497861168762251 0.667961012106367 0.666242629717917 0.168381460955666
8220 0.497912746954436 0.6679954911584 0.666277288054483 0.168364541100047
8230 0.497964252332884 0.668029921144611 0.666311897069066 0.168347644736182
8240 0.498015685089243 0.668064302195053 0.666346456892399 0.168330771803156
8250 0.498067045414423 0.668098634439275 0.666380967654712 0.168313922240289
8260 0.498118333498602 0.668132918006326 0.666415429485729 0.168297095987126
8270 0.49816954953123 0.668167153024757 0.666449842514675 0.168280292983445
8280 0.498220693701028 0.668201339622624 0.666484206870276 0.168263513169248
8290 0.498271766195998 0.668235477927488 0.666518522680764 0.168246756484766
8300 0.498322767203422 0.668269568066422 0.666552790073876 0.168230022870454
8310 0.498373696909867 0.668303610166009 0.666587009176858 0.168213312266991
8320 0.49842455550119 0.668337604352348 0.66662118011647 0.16819662461528
8330 0.498475343162539 0.668371550751051 0.666655303018984 0.168179959856444
8340 0.49852606007836 0.668405449487255 0.66668937801019 0.16816331793183
8350 0.498576706432396 0.668439300685614 0.666723405215397 0.168146698783002
8360 0.498627282407693 0.668473104470309 0.666757384759436 0.168130102351742
8370 0.498677788186606 0.668506860965044 0.66679131676666 0.168113528580054
8380 0.498728223950798 0.668540570293056 0.666825201360951 0.168096977410153
8390 0.498778589881244 0.668574232577111 0.666859038665717 0.168080448784473
8400 0.498828886158238 0.668607847939509 0.666892828803901 0.168063942645662
8410 0.498879112961394 0.668641416502084 0.666926571897974 0.16804745893658
8420 0.498929270469647 0.668674938386211 0.666960268069948 0.168030997600301
8430 0.498979358861261 0.668708413712803 0.666993917441369 0.168014558580108
8440 0.499029378313829 0.668741842602319 0.667027520133326 0.167998141819496
8450 0.499079329004279 0.668775225174759 0.667061076266449 0.16798174726217
8460 0.499129211108875 0.668808561549674 0.667094585960915 0.16796537485204
8470 0.499179024803219 0.668841851846161 0.667128049336445 0.167949024533226
8480 0.499228770262259 0.668875096182872 0.667161466512313 0.167932696250054
8490 0.499278447660288 0.668908294678011 0.667194837607341 0.167916389947053
8500 0.499328057170948 0.668941447449338 0.667228162739907 0.167900105568959
8510 0.499377598967237 0.668974554614173 0.667261442027946 0.167883843060709
8520 0.499427073221506 0.669007616289396 0.667294675588949 0.167867602367443
8530 0.499476480105465 0.669040632591448 0.667327863539967 0.167851383434502
8540 0.499525819790189 0.669073603636337 0.667361005997617 0.167835186207428
8550 0.499575092446116 0.669106529539637 0.667394103078077 0.167819010631961
8560 0.499624298243053 0.669139410416491 0.667427154897095 0.167802856654042
8570 0.49967343735018 0.669172246381614 0.667460161569985 0.167786724219805
8580 0.499722509936049 0.669205037549293 0.667493123211633 0.167770613275584
8590 0.499771516168592 0.669237784033391 0.6675260399365 0.167754523767908
8600 0.499820456215122 0.66927048594735 0.667558911858621 0.167738455643499
8610 0.499869330242332 0.669303143404189 0.667591739091607 0.167722408849274
8620 0.499918138416307 0.669335756516511 0.66762452174865 0.167706383332342
8630 0.499966880902518 0.6693683253965 0.667657259942523 0.167690379040004
8640 0.50001555786583 0.669400850155927 0.667689953785582 0.167674395919752
8650 0.500064169470502 0.669433330906152 0.66772260338977 0.167658433919268
8660 0.500112715880193 0.669465767758122 0.667755208866616 0.167642492986423
8670 0.500161197257964 0.669498160822379 0.667787770327239 0.167626573069275
8680 0.500209613766278 0.669530510209054 0.667820287882349 0.167610674116071
8690 0.500257965567006 0.669562816027877 0.66785276164225 0.167594796075244
8700 0.500306252821431 0.669595078388176 0.667885191716842 0.167578938895411
8710 0.500354475690244 0.669627297398875 0.66791757821562 0.167563102525376
8720 0.500402634333557 0.669659473168504 0.667949921247682 0.167547286914125
8730 0.500450728910897 0.669691605805191 0.667982220921723 0.167531492010827
8740 0.500498759581212 0.669723695416674 0.668014477346045 0.167515717764833
8750 0.500546726502876 0.669755742110296 0.668046690628553 0.167499964125677
8760 0.500594629833688 0.669787745993009 0.668078860876758 0.16748423104307
8770 0.500642469730877 0.669819707171375 0.668110988197782 0.167468518466905
8780 0.500690246351103 0.669851625751571 0.668143072698357 0.167452826347253
8790 0.500737959850464 0.669883501839387 0.668175114484827 0.167437154634363
8800 0.500785610384491 0.669915335540229 0.66820711366315 0.16742150327866
8810 0.500833198108158 0.669947126959123 0.668239070338902 0.167405872230745
8820 0.50088072317588 0.669978876200713 0.668270984617276 0.167390261441395
8830 0.50092818574152 0.670010583369266 0.668302856603084 0.167374670861563
8840 0.500975585958387 0.670042248568673 0.66833468640076 0.167359100442373
8850 0.501022923979241 0.67007387190245 0.668366474114364 0.167343550135123
8860 0.501070199956295 0.670105453473739 0.668398219847577 0.167328019891282
8870 0.501117414041218 0.670136993385313 0.668429923703711 0.167312509662493
8880 0.501164566385137 0.670168491739575 0.668461585785704 0.167297019400566
8890 0.501211657138642 0.67019994863856 0.668493206196126 0.167281549057484
8900 0.501258686451784 0.670231364183937 0.668524785037178 0.167266098585395
8910 0.501305654474079 0.670262738477013 0.668556322410698 0.167250667936619
8920 0.501352561354514 0.670294071618729 0.668587818418155 0.167235257063641
8930 0.501399407241547 0.670325363709669 0.66861927316066 0.167219865919113
8940 0.501446192283107 0.670356614850055 0.66865068673896 0.167204494455854
8950 0.501492916626601 0.670387825139755 0.668682059253445 0.167189142626844
8960 0.501539580418913 0.670418994678278 0.668713390804146 0.167173810385233
8970 0.501586183806408 0.670450123564782 0.668744681490739 0.167158497684331
8980 0.501632726934934 0.67048121189807 0.668775931412545 0.167143204477611
8990 0.501679209949825 0.670512259776596 0.668807140668534 0.167127930718709
9000 0.501725632995903 0.670543267298465 0.668838309357324 0.167112676361421
9010 0.501771996217479 0.670574234561435 0.668869437577184 0.167097441359704
9020 0.501818299758359 0.670605161662916 0.668900525426035 0.167082225667676
9030 0.501864543761841 0.670636048699976 0.668931573001453 0.167067029239612
9040 0.501910728370723 0.67066689576934 0.668962580400669 0.167051852029947
9050 0.5019568537273 0.670697702967392 0.668993547720572 0.167036693993272
9060 0.502002919973372 0.670728470390175 0.669024475057709 0.167021555084337
9070 0.50204892725024 0.670759198133398 0.669055362508287 0.167006435258047
9080 0.502094875698713 0.670789886292429 0.669086210168176 0.166991334469463
9090 0.502140765459111 0.670820534962305 0.669117018132909 0.166976252673799
9100 0.50218659667126 0.670851144237728 0.669147786497685 0.166961189826425
9110 0.502232369474504 0.670881714213069 0.669178515357367 0.166946145882863
9120 0.5022780840077 0.670912244982368 0.66920920480649 0.16693112079879
9130 0.502323740409223 0.670942736639337 0.669239854939255 0.166916114530032
9140 0.502369338816968 0.670973189277363 0.669270465849536 0.166901127032568
9150 0.502414879368353 0.671003602989503 0.669301037630881 0.166886158262528
9160 0.502460362200318 0.671033977868494 0.66933157037651 0.166871208176191
9170 0.502505787449333 0.671064314006748 0.669362064179318 0.166856276729986
9180 0.502551155251393 0.671094611496356 0.669392519131881 0.166841363880488
9190 0.502596465742025 0.671124870429091 0.66942293532645 0.166826469584425
9200 0.50264171905629 0.671155090896407 0.669453312854957 0.166811593798667
9210 0.502686915328782 0.67118527298944 0.669483651809017 0.166796736480235
9220 0.502732054693635 0.671215416799011 0.669513952279926 0.166781897586292
9230 0.502777137284518 0.67124552241563 0.669544214358667 0.166767077074149
9240 0.502822163234644 0.67127558992949 0.669574438135906 0.166752274901261
9250 0.50286713267677 0.671305619430476 0.669604623701997 0.166737491025227
9260 0.502912045743196 0.671335611008163 0.669634771146986 0.166722725403789
9270 0.502956902565772 0.671365564751817 0.669664880560604 0.166707977994832
9280 0.503001703275894 0.671395480750398 0.669694952032277 0.166693248756383
9290 0.503046448004512 0.671425359092559 0.669724985651124 0.166678537646611
9300 0.503091136882131 0.671455199866651 0.669754981505956 0.166663844623825
9310 0.503135770038807 0.671485003160722 0.669784939685282 0.166649169646475
9320 0.503180347604157 0.671514769062516 0.669814860277307 0.166634512673149
9330 0.503224869707357 0.67154449765948 0.669844743369934 0.166619873662577
9340 0.503269336477144 0.671574189038761 0.669874589050767 0.166605252573624
9350 0.503313748041816 0.67160384328721 0.669904397407111 0.166590649365295
9360 0.503358104529241 0.67163346049138 0.669934168525972 0.166576063996731
9370 0.503402406066851 0.671663040737531 0.669963902494061 0.166561496427211
9380 0.503446652781648 0.671692584111629 0.669993599397795 0.166546946616147
9390 0.503490844800204 0.671722090699347 0.670023259323295 0.166532414523091
9400 0.503534982248668 0.67175156058607 0.670052882356392 0.166517900107724
9410 0.503579065252758 0.671780993856892 0.670082468582625 0.166503403329867
9420 0.503623093937774 0.671810390596617 0.670112018087244 0.16648892414947
9430 0.503667068428592 0.671839750889765 0.67014153095521 0.166474462526618
9440 0.503710988849668 0.67186907482057 0.670171007271197 0.166460018421529
9450 0.503754855325042 0.671898362472981 0.670200447119593 0.166445591794551
9460 0.503798667978338 0.671927613930663 0.670229850584504 0.166431182606166
9470 0.503842426932765 0.671956829277002 0.670259217749748 0.166416790816982
9480 0.503886132311122 0.6719860085951 0.670288548698864 0.166402416387743
9490 0.503929784235794 0.672015151967782 0.670317843515112 0.166388059279317
9500 0.503973382828761 0.672044259477595 0.670347102281468 0.166373719452706
9510 0.504016928211595 0.672073331206808 0.670376325080632 0.166359396869037
9520 0.504060420505463 0.672102367237415 0.670405511995029 0.166345091489566
9530 0.504103859831128 0.672131367651136 0.670434663106805 0.166330803275677
9540 0.504147246308953 0.672160332529417 0.670463778497832 0.166316532188878
9550 0.504190580058902 0.672189261953432 0.670492858249709 0.166302278190807
9560 0.504233861200538 0.672218156004085 0.670521902443764 0.166288041243226
9570 0.504277089853031 0.67224701476201 0.670550911161052 0.166273821308021
9580 0.504320266135154 0.672275838307572 0.670579884482359 0.166259618347204
9590 0.50436339016529 0.672304626720869 0.670608822488202 0.166245432322912
9600 0.504406462061428 0.672333380081734 0.670637725258831 0.166231263197402
9610 0.504449481941171 0.672362098469733 0.670666592874229 0.166217110933058
9620 0.504492449921732 0.672390781964171 0.670695425414116 0.166202975492384
9630 0.504535366119938 0.672419430644088 0.670724222957944 0.166188856838007
9640 0.504578230652232 0.672448044588263 0.670752985584907 0.166174754932675
9650 0.504621043634675 0.672476623875215 0.670781713373932 0.166160669739257
9660 0.504663805182948 0.672505168583204 0.67081040640369 0.166146601220742
9670 0.50470651541235 0.672533678790232 0.67083906475259 0.16613254934024
9680 0.504749174437804 0.672562154574042 0.670867688498784 0.16611851406098
9690 0.504791782373857 0.672590596012125 0.670896277720165 0.166104495346308
9700 0.504834339334681 0.672619003181714 0.670924832494372 0.166090493159691
9710 0.504876845434075 0.672647376159789 0.670953352898788 0.166076507464713
9720 0.504919300785468 0.672675715023078 0.670981839010542 0.166062538225074
9730 0.504961705501917 0.672704019848058 0.671010290906511 0.166048585404593
9740 0.505004059696114 0.672732290710954 0.671038708663318 0.166034648967204
9750 0.505046363480382 0.672760527687743 0.671067092357339 0.166020728876957
9760 0.50508861696668 0.672788730854154 0.671095442064698 0.166006825098017
9770 0.505130820266604 0.672816900285668 0.67112375786127 0.165992937594665
9780 0.505172973491388 0.672845036057519 0.671152039822685 0.165979066331296
9790 0.505215076751905 0.672873138244699 0.671180288024324 0.165965211272419
9800 0.50525713015867 0.672901206921952 0.671208502541326 0.165951372382656
9810 0.505299133821841 0.672929242163783 0.671236683448582 0.165937549626741
9820 0.505341087851219 0.672957244044451 0.671264830820742 0.165923742969523
9830 0.505382992356252 0.672985212637978 0.671292944732214 0.165909952375962
9840 0.505424847446036 0.673013148018144 0.671321025257163 0.165896177811128
9850 0.505466653229314 0.67304105025849 0.671349072469517 0.165882419240204
9860 0.50550840981448 0.67306891943232 0.671377086442962 0.165868676628482
9870 0.50555011730958 0.673096755612701 0.671405067250947 0.165854949941367
9880 0.505591775822314 0.673124558872464 0.671433014966684 0.165841239144371
9890 0.505633385460035 0.673152329284205 0.67146092966315 0.165827544203115
9900 0.505674946329753 0.673180066920286 0.671488811413084 0.165813865083331
9910 0.505716458538137 0.673207771852838 0.671516660288994 0.165800201750858
9920 0.505757922191512 0.673235444153758 0.671544476363154 0.165786554171642
9930 0.505799337395866 0.673263083894712 0.671572259707605 0.165772922311739
9940 0.505840704256848 0.673290691147138 0.671600010394158 0.16575930613731
9950 0.505882022879771 0.673318265982244 0.671627728494393 0.165745705614622
9960 0.505923293369612 0.673345808471009 0.671655414079662 0.165732120710051
9970 0.505964515831013 0.673373318684188 0.671683067221088 0.165718551390075
9980 0.506005690368286 0.673400796692306 0.671710687989566 0.16570499762128
9990 0.506046817085412 0.673428242565666 0.671738276455767 0.165691459370355
10000 0.506087896086039 0.673455656374346 0.671765832690134 0.165677936604095

